Neural CSI Compression Fine-Tuning: Taming the Communication Cost of Model Updates

Efficient channel state information (CSI) compression is essential in frequency division duplexing (FDD) massive multiple-input multiple-output (MIMO) systems due to the substantial feedback overhead. Recently, deep learning-based compression techniques have demonstrated superior performance for CSI feedback. However, their performance often degrades under distribution shifts across wireless environments, largely due to limited generalization capability. To address this challenge, we consider a full-model fine-tuning scheme, in which both the encoder and decoder are jointly updated using a small number of recent CSI samples from the target environment. A key challenge in this setting is the transmission of updated decoder parameters to the receiver, which introduces additional communication overhead. To mitigate this bottleneck, we explicitly incorporate the bit rate of model updates into the fine-tuning objective and entropy-code the model updates jointly with the compressed CSI. Furthermore, we employ a structured prior that promotes sparse and selective parameter updates, thereby significantly reducing the model-update communication cost. Simulation results across multiple CSI datasets demonstrate that full-model fine-tuning substantially improves the rate-distortion performance of neural CSI compression, despite the additional cost of model updates. We further analyze the impact of the evaluation horizon, the quantization resolution of model updates, and the size of the target-domain dataset on the overall feedback efficiency.

==> Results/CDL_30.csv <==
method,idx,rate,nmse_db
NoFT,1,0.04377483,-9.63723417
NoFT,2,0.13254106,-9.02190639
NoFT,3,0.25078306,-9.48097411
NoFT,4,0.3646558,-8.75233085
EO,1,0.07337545,-8.18428186
EO,2,0.12752909,-7.53577823
EO,3,0.20719774,-9.87833322
EO,4,0.31970377,-9.9040545
FM,1,0.14935143,-13.25979875
FM,2,0.15800858,-15.87386306
FM,3,0.28218641,-19.62179357
FM,4,0.36232367,-20.61902404
FM10bits,1,0.14586825489997862,-11.276302018075967
FM10bits,2,0.17861486365397772,-11.874066513943351
FM10bits,3,0.3205202021201452,-12.448505424974472
FM10bits,4,0.40075111826260884,-12.543320595069813
FMOneLayer,1,0.14558444,-10.26354613
FMOneLayer,2,0.1564511,-11.88613568
FMOneLayer,3,0.23701387,-13.3045323
FMOneLayer,4,0.27127201,-13.65606828
FMOneLayerUP,1,0.1478641,-10.66501439
FMOneLayerUP,2,0.15734481,-12.14902896
FMOneLayerUP,3,0.25976794,-13.0092938
FMOneLayerUP,4,0.28813441,-13.25353046
GA,1,0.13524322,-15.06849399
GA,2,0.1399022,-16.74457908
GA,3,0.23014088,-21.04906577
GA,4,0.28432839,-22.68450997
TM,1,0.2286158,-7.83542479
TM,2,0.26591298,-9.22688378
TM,3,0.30315893,-9.13671559
TM,4,0.47168047,-6.21297533

==> Results/CDL_30_epoch_100.csv <==
method,idx,rate,nmse_db
NoFT,1,0.04377483,-9.63723417
NoFT,2,0.13254106,-9.02190639
NoFT,3,0.25078306,-9.48097411
NoFT,4,0.3646558,-8.75233085
EO,1,0.07337545,-8.18428186
EO,2,0.12752909,-7.53577823
EO,3,0.20719774,-9.87833322
EO,4,0.31970377,-9.9040545
FM,1,0.15953204,-11.99393955
FM,2,0.1719463,-14.88560523
FM,3,0.23786074,-17.24257757
FM,4,0.2908247,-17.71495939
FM10bits,1,0.15223712,-12.44250803
FM10bits,2,0.17120262,-14.84465321
FM10bits,3,0.24821523,-17.16827511
FM10bits,4,0.31697171,-17.60411913
FMOneLayer,1,0.14908961,-9.42489129
FMOneLayer,2,0.15845588,-10.45491966
FMOneLayer,3,0.16550595,-11.5088365
FMOneLayer,4,0.18754337,-12.72771509
FMOneLayerUP,1,0.15929735,-9.90099065
FMOneLayerUP,2,0.16653297,-10.74211398
FMOneLayerUP,3,0.1697137,-11.46852499
FMOneLayerUP,4,0.18881376,-12.72965235
GA,1,0.13524322,-15.06849399
GA,2,0.1399022,-16.74457908
GA,3,0.23014088,-21.04906577
GA,4,0.28432839,-22.68450997
TM,1,0.2286158,-7.83542479
TM,2,0.26591298,-9.22688378
TM,3,0.30315893,-9.13671559
TM,4,0.47168047,-6.21297533


==> Results/DeepMIMO.csv <==
method,idx,rate,nmse_db
NoFT,1,0.04749968,-6.82898742
NoFT,2,0.11565429,-6.69579194
NoFT,3,0.25145989,-6.77120135
NoFT,4,0.33668065,-6.76018075
EO,1,0.02656681,-7.00273297
EO,2,0.08178265,-7.00635198
EO,3,0.24527452,-7.13737137
EO,4,0.35331875,-7.07132463
FM,1,0.17462216,-9.3248106
FM,2,0.21936827,-11.55186948
FM,3,0.4117705,-12.2692034
FM,4,0.52066708,-12.73803258
FM10bits,1,0.10994926902155082,-7.157426130192215
FM10bits,2,0.1494364635894696,-7.365693941224052
FM10bits,3,0.32653305619955064,-8.099171046737506
FM10bits,4, 0.4184754710396131,-8.016543633465986
FMOneLayer,1,0.16238586,-7.84982234
FMOneLayer,2,0.20542971,-8.51568844
FMOneLayer,3,0.35950575,-9.08706956
FMOneLayer,4,0.4092892,-9.11495455
FMOneLayerUP,1,0.16261766,-8.14891958
FMOneLayerUP,2,0.21818462,-8.43487928
FMOneLayerUP,3,0.40934217,-8.70992244
FMOneLayerUP,4,0.46693809,-8.87052385
GA,1,0.14279074,-11.11550308
GA,2,0.17856108,-12.84946885
GA,3,0.33517022,-14.66660549
GA,4,0.38484684,-15.05380386
TM,1,0.17267289,-7.21004464
TM,2,0.2810115,-6.81225911
TM,3,0.39499864,-6.99805672
TM,4,0.52702278,-6.60667182

==> Results/DeepMIMO_scene.csv <==
Scenes,Rate,NMSEdB
1,0.64553939,-10.97921283
5,0.59077126,-11.79076499
10,0.52082032,-12.47002705
50,0.42889866,-12.95364283
100,0.42882652,-12.96540056

==> Results/NoFT.csv <==
dataset,idx,rate,nmse_db
Quadriga,1,0.06144793,-6.65732468
Quadriga,2,0.13209636,-6.28757756
Quadriga,3,0.24737471,-6.60421377
Quadriga,4,0.34731769,-6.37646055
CDL,1,0.04377483,-9.63723417
CDL,2,0.13254106,-9.02190639
CDL,3,0.25078306,-9.48097411
CDL,4,0.3646558,-8.75233085
DeepMIMO,1,0.04749968,-6.82898742
DeepMIMO,2,0.11565429,-6.69579194
DeepMIMO,3,0.25145989,-6.77120135
DeepMIMO,4,0.33668065,-6.76018075


==> Results/NoFT_CDL.csv <==
rate,nmse
0.04377483,-9.63723417
0.13254106,-9.02190639
0.25078306,-9.48097411
0.36465580,-8.75233085

==> Results/NoFT_DeepMIMO.csv <==
rate,nmse
0.04749968,-6.82898742
0.11565429,-6.69579194
0.25145989,-6.77120135
0.33668065,-6.76018075

==> Results/NoFT_Quadriga.csv <==
rate,nmse
0.06144793,-6.65732468
0.13209636,-6.28757756
0.24737471,-6.60421377
0.34731769,-6.37646055

==> Results/QuaDRiGa.csv <==
method,idx,rate,nmse_db
NoFT,1,0.06144793,-6.65732468
NoFT,2,0.13209636,-6.28757756
NoFT,3,0.24737471,-6.60421377
NoFT,4,0.34731769,-6.37646055
EO,1,0.07241525,-6.61226178
EO,2,0.13845256,-6.92257804
EO,3,0.26242529,-7.56577648
EO,4,0.35485568,-7.62214336
FM,1,0.16532503674427668,-9.04294585617098
FM,2,0.18596746524175006,-10.758538616186097
FM,3,0.29651036908229195,-13.888891985843184
FM,4,0.36720238546530404,-14.550169787702105
FM10bits,1,0.1548078872760137,-8.147291732600333
FM10bits,2,0.18928794542948404,-8.852721234557315
FM10bits,3,0.307598899404207,-8.813274366519437
FM10bits,4,0.3977254033088684,-8.40650592784874
FMLastLayer,1,0.14503487,-6.78900224
FMLastLayer,2,0.16193898,-7.82755936
FMLastLayer,3,0.22782578,-8.98772299
FMLastLayer,4, 0.23840896437565484,-9.257642413909101
GA,1,0.07782288,-9.14651628
GA,2,0.12020137,-11.65940439
GA,3,0.21667829,-16.18441199
GA,4,0.27444237,-17.63956938
FMLastLayerUP,1,0.1650964669386546,-7.032056792660456
FMLastLayerUP,2,0.1743769747018814,-8.153566720359468
FMLastLayerUP,3,0.23967546989520389,-9.114041684654431
FMLastLayerUP,4,0.25601040532191593,-9.431441509925138
TM,1,0.13224003,-7.0300927
TM,2,0.21129894,-6.82447012
TM,3,0.31308234,-7.24283621
TM,4,0.35062043,-7.39003327

==> Results/QuaDRiGa_epoch_100.csv <==
method,idx,rate,nmse_db
NoFT,1,0.06144793,-6.65732468
NoFT,2,0.13209636,-6.28757756
NoFT,3,0.24737471,-6.60421377
NoFT,4,0.34731769,-6.37646055
EO,1,0.07241525,-6.61226178
EO,2,0.13845256,-6.92257804
EO,3,0.26242529,-7.56577648
EO,4,0.35485568,-7.62214336
FM,1,0.16503603,-9.33620616
FM,2,0.17846047,-10.37160688
FM,3,0.25695214,-13.83586262
FM,4,0.3167191,-14.17989147
FM10bits,1,0.16091699,-9.39114777
FM10bits,2,0.18102675,-10.41868909
FM10bits,3,0.28065751,-13.7268031
FM10bits,4,0.35462775,-14.04042032
FMLastLayer,1,0.14309768,-6.81727161
FMLastLayer,2,0.15539628,-7.59549094
FMLastLayer,3,0.17238566,-8.23155269
FMLastLayer,4,0.18114668,-8.46836305
GA,1,0.07782288,-9.14651628
GA,2,0.12020137,-11.65940439
GA,3,0.21667829,-16.18441199
GA,4,0.27444237,-17.63956938
FMLastLayerUP,1,0.14968623,-6.99717689
FMLastLayerUP,2,0.15800956,-7.59208417
FMLastLayerUP,3,0.17651134,-8.23375642
FMLastLayerUP,4,0.18280133,-8.48954181
TM,1,0.13224003,-7.0300927
TM,2,0.21129894,-6.82447012
TM,3,0.31308234,-7.24283621
TM,4,0.35062043,-7.39003327


==> Results/QuaDRiGa_meters.csv <==
Meters,Rate,NMSEdB
1,0.35061314,-12.98466253
2,0.33624442,-14.04906584
4,0.31337244,-14.32497681
8,0.29005538,-14.68713438
16,0.27726029,-14.61103063
32,0.24852038,-10.81941252
64,0.23000075,-9.50703882

==> Results/RMa_120_T_c.csv <==
Tc,Rate,NMSEdB
10,0.38782738,-15.96755696
50,0.38470187,-18.56181208
100,0.36737417,-20.30874226
500,0.32577007,-20.89899854
1000,0.30039240,-20.40521709
5000,0.27791799,-21.54120014

==> Results/RMa_120_time_ms.csv <==
Tc,Rate,NMSEdB
1.4,0.38782738,-15.96755696
6.8,0.38470187,-18.56181208
13.6,0.36737417,-20.30874226
67.9,0.32577007,-20.89899854
135.9,0.3003924,-20.40521709
679.4,0.27791799,-21.54120014


==> Results/baseline_rd.csv <==
Rate,NMSEdB
0.13126490439389502,-10.50845137344927
0.17447103809446196,-16.780125797527802
0.3167311354097005,-21.280265900544492
0.3885433371444667,-23.06761886824227

==> Results/non_zero_updates.csv <==
Step,NonZeroUpdates_SSP,NonZeroUpdates_UP
0,0,0
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,0,0
10,0,0
11,0,0
12,704,2757
13,2872,7147
14,3680,9844
15,4173,12103
16,4566,13872
17,4860,15383
18,5079,16646
19,5260,17747
20,5353,18714
21,5423,19585
22,5464,20334
23,5502,20987
24,5503,21590
25,5465,22198
26,5451,22721
27,5446,23191
28,5408,23715
29,5409,24203
30,5381,24640
31,5385,25061
32,5416,25485
33,5436,25859
34,5472,26290
35,5547,26685
36,5566,27082
37,5601,27497
38,5649,27811
39,5689,28176
40,5735,28574
41,5808,28957
42,5874,29351
43,5966,29719
44,6064,30133
45,6153,30464
46,6241,30797
47,6372,31127
48,6487,31451
49,6617,31783
50,6727,32074
51,6855,32352
52,6957,32669
53,7086,32942
54,7220,33242
55,7343,33468
56,7494,33687
57,7637,33939
58,7740,34169
59,7855,34389
60,7960,34623
61,8038,34778
62,8112,34934
63,8187,35108
64,8261,35292
65,8285,35430
66,8319,35603
67,8385,35754
68,8434,35888
69,8468,35991
70,8511,36117
71,8557,36271
72,8540,36399
73,8519,36498
74,8527,36598
75,8540,36723
76,8521,36799
77,8502,36890
78,8484,36955
79,8477,37025
80,8469,37118
81,8439,37212
82,8410,37285
83,8435,37364
84,8393,37419
85,8363,37477
86,8332,37557
87,8302,37607
88,8286,37646
89,8264,37693
90,8252,37719
91,8272,37760
92,8295,37799
93,8328,37851
94,8380,37895
95,8385,37934
96,8387,37977
97,8395,38030
98,8415,38090
99,8412,38131
100,8420,38140
101,8418,38165
102,8401,38221
103,8398,38259
104,8400,38316
105,8408,38372
106,8422,38415
107,8409,38471
108,8403,38553
109,8414,38620
110,8407,38692
111,8414,38756
112,8431,38805
113,8440,38841
114,8448,38896
115,8437,38964
116,8426,38999
117,8420,39045
118,8404,39096
119,8410,39135
120,8395,39172
121,8380,39225
122,8365,39291
123,8333,39309
124,8317,39340
125,8313,39379
126,8309,39402
127,8303,39440
128,8295,39484
129,8277,39500
130,8266,39536
131,8268,39573
132,8265,39610
133,8267,39645
134,8257,39687
135,8239,39733
136,8238,39750
137,8224,39778
138,8216,39781
139,8207,39804
140,8199,39844
141,8190,39862
142,8189,39890
143,8179,39917
144,8172,39935
145,8164,39973
146,8147,39986
147,8144,40014
148,8131,40046
149,8141,40060
150,8138,40089
151,8135,40116
152,8135,40139
153,8130,40179
154,8128,40206
155,8129,40220
156,8140,40217
157,8142,40236
158,8137,40239
159,8139,40264
160,8139,40312
161,8126,40352
162,8120,40359
163,8115,40366
164,8108,40375
165,8101,40382
166,8101,40420
167,8098,40421
168,8084,40437
169,8076,40454
170,8069,40467
171,8056,40471
172,8053,40480
173,8045,40507
174,8044,40532
175,8039,40551
176,8035,40570
177,8032,40574
178,8023,40588
179,8012,40610
180,8004,40623
181,7994,40641
182,7994,40655
183,7985,40677
184,7972,40687
185,7968,40706
186,7967,40725
187,7963,40739
188,7963,40760
189,7971,40775
190,7968,40787
191,7963,40807
192,7968,40827
193,7958,40844
194,7954,40855
195,7946,40887
196,7943,40883
197,7937,40905
198,7926,40901
199,7913,40925
200,7910,40952
201,7898,40950
202,7887,40963
203,7870,40961
204,7871,40996
205,7857,41007
206,7855,41027
207,7846,41049
208,7841,41063
209,7830,41072
210,7826,41079
211,7816,41099
212,7807,41104
213,7802,41119
214,7794,41151
215,7789,41161
216,7784,41153
217,7790,41170
218,7783,41174
219,7779,41194
220,7777,41202
221,7772,41205
222,7767,41219
223,7765,41215
224,7753,41222
225,7751,41235
226,7740,41248
227,7735,41245
228,7721,41254
229,7718,41269
230,7717,41284
231,7708,41298
232,7700,41330
233,7694,41345
234,7683,41362
235,7674,41376
236,7679,41388
237,7680,41399
238,7676,41416
239,7670,41427
240,7658,41425
241,7655,41414
242,7646,41430
243,7639,41445
244,7636,41447
245,7628,41464
246,7620,41457
247,7624,41459
248,7620,41463
249,7614,41491
250,7598,41487
251,7590,41506
252,7584,41518
253,7580,41531
254,7574,41539
255,7572,41557
256,7568,41567
257,7560,41578
258,7555,41578
259,7545,41595
260,7542,41602
261,7529,41611
262,7525,41615
263,7522,41627
264,7521,41630
265,7519,41643
266,7515,41663
267,7511,41652
268,7507,41664
269,7502,41678
270,7491,41689
271,7493,41696
272,7492,41700
273,7494,41703
274,7488,41701
275,7487,41719
276,7478,41736
277,7472,41759
278,7466,41764
279,7466,41790
280,7463,41802
281,7461,41814
282,7455,41816
283,7459,41831
284,7459,41843
285,7453,41863
286,7445,41870
287,7437,41878
288,7432,41893
289,7428,41899
290,7429,41905
291,7425,41911
292,7418,41924
293,7410,41945
294,7404,41945
295,7400,41956
296,7394,41967
297,7397,41972
298,7396,41970
299,7391,41974
300,7386,41986
301,7384,42005
302,7378,42018
303,7375,42019
304,7374,42030
305,7370,42046
306,7363,42040
307,7361,42041
308,7363,42055
309,7363,42074
310,7362,42085
311,7361,42106
312,7360,42127
313,7357,42134
314,7351,42135
315,7339,42136
316,7334,42148
317,7331,42142
318,7333,42155
319,7334,42166
320,7329,42183
321,7328,42196
322,7327,42203
323,7324,42207
324,7324,42201
325,7318,42209
326,7310,42223
327,7301,42228
328,7296,42228
329,7290,42229
330,7287,42231
331,7286,42255
332,7280,42265
333,7270,42275
334,7267,42282
335,7266,42277
336,7267,42268
337,7268,42266
338,7267,42281
339,7262,42286
340,7250,42302
341,7243,42311
342,7240,42311
343,7233,42317
344,7230,42323
345,7227,42326
346,7222,42337
347,7222,42338
348,7222,42345
349,7213,42355
350,7212,42365
351,7205,42378
352,7204,42393
353,7195,42398
354,7195,42409
355,7189,42415
356,7187,42431
357,7185,42448
358,7186,42445
359,7192,42457
360,7193,42461
361,7193,42475
362,7185,42476
363,7177,42486
364,7179,42489
365,7173,42492
366,7165,42494
367,7160,42506
368,7158,42511
369,7152,42515
370,7152,42525
371,7150,42525
372,7147,42534
373,7147,42540
374,7145,42552
375,7146,42557
376,7148,42563
377,7148,42572
378,7141,42572
379,7138,42576
380,7135,42595
381,7130,42604
382,7132,42619
383,7133,42611
384,7131,42638
385,7131,42643
386,7128,42645
387,7123,42652
388,7119,42648
389,7121,42641
390,7115,42646
391,7115,42650
392,7114,42652
393,7108,42664
394,7105,42668
395,7098,42665
396,7095,42684
397,7094,42694
398,7090,42700
399,7086,42712
400,7089,42712
401,7090,42715
402,7088,42713
403,7077,42721
404,7076,42723
405,7073,42723
406,7068,42728
407,7071,42723
408,7065,42729
409,7064,42725
410,7055,42736
411,7055,42742
412,7057,42753
413,7052,42757
414,7051,42765
415,7042,42764
416,7039,42776
417,7039,42787
418,7036,42792
419,7036,42797
420,7032,42804
421,7028,42808
422,7028,42809
423,7027,42806
424,7023,42811
425,7021,42810
426,7020,42820
427,7015,42822
428,7014,42848
429,7015,42851
430,7009,42855
431,7008,42860
432,7003,42862
433,7000,42865
434,7000,42869
435,6997,42877
436,6992,42880
437,6991,42883
438,6988,42898
439,6976,42899
440,6975,42901
441,6971,42910
442,6969,42917
443,6970,42921
444,6963,42917
445,6961,42923
446,6957,42917
447,6961,42913
448,6959,42925
449,6957,42918
450,6952,42919
451,6947,42922
452,6946,42923
453,6945,42924
454,6944,42922
455,6940,42917
456,6935,42919
457,6935,42927
458,6932,42931
459,6929,42937
460,6930,42942
461,6924,42942
462,6926,42958
463,6922,42970
464,6919,42960
465,6917,42961
466,6918,42957
467,6912,42957
468,6913,42963
469,6905,42961
470,6903,42967
471,6903,42970
472,6898,42972
473,6898,42978
474,6898,42986
475,6898,42991
476,6900,42994
477,6895,43003
478,6890,43007
479,6880,43014
480,6878,43011
481,6874,43016
482,6873,43021
483,6866,43022
484,6868,43032
485,6864,43042
486,6862,43052
487,6862,43043
488,6861,43042
489,6857,43050
490,6855,43051
491,6855,43059
492,6852,43069
493,6852,43074
494,6849,43075
495,6849,43078
496,6847,43078
497,6848,43070
498,6843,43078
499,6842,43074
500,6832,43080
501,6832,43080
502,6828,43086
503,6827,43083
504,6831,43084
505,6827,43090
506,6827,43100
507,6822,43096
508,6820,43114
509,6817,43113
510,6814,43109
511,6813,43109
512,6811,43114
513,6811,43118
514,6810,43119
515,6810,43117
516,6806,43120
517,6809,43124
518,6802,43133
519,6804,43136
520,6799,43133
521,6803,43137
522,6804,43130
523,6802,43138
524,6802,43145
525,6798,43150
526,6794,43152
527,6788,43152
528,6784,43147
529,6785,43157
530,6782,43166
531,6781,43164
532,6782,43158
533,6778,43153
534,6776,43149
535,6777,43167
536,6774,43170
537,6773,43170
538,6774,43172
539,6769,43172
540,6769,43176
541,6766,43174
542,6767,43180
543,6764,43179
544,6762,43173
545,6760,43172
546,6760,43175
547,6759,43173
548,6758,43176
549,6761,43183
550,6759,43181
551,6759,43188
552,6756,43190
553,6755,43194
554,6749,43199
555,6746,43195
556,6747,43193
557,6743,43192
558,6740,43195
559,6740,43202
560,6742,43206
561,6739,43205
562,6737,43214
563,6735,43214
564,6738,43219
565,6732,43229
566,6731,43240
567,6725,43237
568,6729,43243
569,6724,43237
570,6729,43245
571,6724,43260
572,6723,43261
573,6721,43271
574,6722,43255
575,6717,43269
576,6715,43275
577,6716,43288
578,6716,43291
579,6712,43297
580,6708,43305
581,6706,43305
582,6703,43303
583,6700,43314
584,6697,43309
585,6696,43308
586,6697,43307
587,6696,43329
588,6696,43336
589,6697,43336
590,6694,43334
591,6696,43338
592,6697,43342
593,6697,43353
594,6694,43355
595,6692,43356
596,6691,43360
597,6689,43364
598,6694,43357
599,6694,43360
600,6696,43364
601,6693,43372
602,6695,43375
603,6688,43379
604,6688,43384
605,6685,43380
606,6687,43387
607,6683,43385
608,6680,43387
609,6676,43382
610,6675,43379
611,6672,43380
612,6668,43388
613,6669,43399
614,6664,43410
615,6662,43408
616,6662,43419
617,6663,43425
618,6664,43427
619,6664,43428
620,6664,43427
621,6663,43424
622,6661,43425
623,6663,43422
624,6662,43425
625,6661,43419
626,6660,43423
627,6663,43440
628,6660,43445
629,6665,43445
630,6664,43455
631,6664,43455
632,6660,43452
633,6660,43451
634,6655,43462
635,6653,43461
636,6652,43463
637,6651,43458
638,6650,43468
639,6650,43469
640,6651,43475
641,6648,43472
642,6646,43473
643,6646,43468
644,6645,43470
645,6646,43478
646,6645,43487
647,6641,43489
648,6638,43496
649,6637,43495
650,6635,43497
651,6632,43497
652,6634,43502
653,6633,43507
654,6632,43512
655,6630,43519
656,6628,43524
657,6625,43526
658,6623,43528
659,6620,43531
660,6623,43534
661,6624,43540
662,6628,43538
663,6627,43539
664,6625,43540
665,6623,43547
666,6618,43547
667,6618,43547
668,6616,43547
669,6616,43547
670,6615,43563
671,6613,43562
672,6612,43558
673,6613,43564
674,6611,43561
675,6612,43568
676,6613,43574
677,6613,43574
678,6615,43571
679,6615,43569
680,6615,43565
681,6612,43564
682,6612,43569
683,6615,43575
684,6615,43574
685,6609,43576
686,6605,43576
687,6603,43581
688,6599,43572
689,6598,43580
690,6597,43578
691,6599,43576
692,6596,43570
693,6594,43571
694,6594,43566
695,6591,43576
696,6590,43571
697,6591,43578
698,6590,43580
699,6586,43575
700,6586,43570
701,6587,43575
702,6582,43579
703,6581,43583
704,6578,43585
705,6575,43584
706,6571,43580
707,6569,43592
708,6568,43582
709,6568,43590
710,6564,43592
711,6564,43597
712,6563,43610
713,6562,43616
714,6562,43612
715,6560,43614
716,6561,43611
717,6561,43623
718,6561,43619
719,6558,43618
720,6561,43608
721,6560,43611
722,6560,43613
723,6556,43621
724,6553,43619
725,6553,43616
726,6553,43610
727,6553,43603
728,6549,43596
729,6546,43598
730,6544,43598
731,6542,43600
732,6539,43601
733,6537,43612
734,6535,43616
735,6537,43622
736,6536,43619
737,6533,43620
738,6528,43618
739,6529,43619
740,6531,43617
741,6530,43620
742,6530,43622
743,6526,43621
744,6523,43628
745,6523,43633
746,6522,43643
747,6519,43631
748,6520,43623
749,6516,43624
750,6518,43624
751,6518,43627
752,6518,43629
753,6515,43637
754,6513,43626
755,6511,43622
756,6508,43636
757,6508,43638
758,6507,43652
759,6506,43649
760,6502,43649
761,6500,43645
762,6502,43651
763,6502,43656
764,6497,43646
765,6494,43653
766,6493,43662
767,6492,43671
768,6493,43666
769,6491,43664
770,6492,43665
771,6488,43669
772,6490,43672
773,6487,43670
774,6486,43674
775,6486,43678
776,6482,43680
777,6478,43678
778,6474,43680
779,6473,43680
780,6473,43685
781,6472,43692
782,6470,43689
783,6469,43695
784,6469,43702
785,6467,43706
786,6465,43705
787,6468,43706
788,6467,43709
789,6464,43713
790,6462,43720
791,6460,43719
792,6460,43729
793,6458,43728
794,6455,43723
795,6454,43723
796,6449,43721
797,6449,43721
798,6447,43720
799,6445,43724
800,6443,43723
801,6444,43724
802,6443,43713
803,6441,43718
804,6442,43725
805,6442,43738
806,6442,43736
807,6439,43735
808,6439,43741
809,6440,43739
810,6436,43741
811,6435,43743
812,6436,43742
813,6432,43741
814,6434,43743
815,6430,43739
816,6429,43747
817,6429,43746
818,6426,43745
819,6423,43743
820,6422,43746
821,6419,43743
822,6415,43751
823,6413,43750
824,6412,43755
825,6413,43748
826,6415,43745
827,6417,43745
828,6414,43745
829,6412,43752
830,6409,43756
831,6409,43763
832,6408,43763
833,6408,43760
834,6407,43765
835,6407,43774
836,6406,43781
837,6401,43778
838,6402,43771
839,6398,43768
840,6397,43768
841,6400,43763
842,6399,43777
843,6400,43778
844,6398,43771
845,6396,43777
846,6397,43775
847,6395,43775
848,6393,43780
849,6393,43782
850,6391,43782
851,6389,43791
852,6389,43793
853,6390,43791
854,6389,43795
855,6388,43801
856,6388,43814
857,6386,43813
858,6383,43819
859,6382,43824
860,6378,43832
861,6380,43834
862,6379,43839
863,6379,43838
864,6382,43835
865,6380,43843
866,6379,43844
867,6378,43848
868,6374,43852
869,6372,43858
870,6374,43867
871,6373,43861
872,6372,43864
873,6369,43868
874,6369,43869
875,6368,43863
876,6366,43867
877,6363,43875
878,6358,43870
879,6355,43880
880,6355,43885
881,6354,43880
882,6354,43876
883,6354,43874
884,6352,43872
885,6352,43871
886,6348,43868
887,6347,43864
888,6350,43864
889,6347,43862
890,6348,43862
891,6346,43872
892,6347,43876
893,6347,43882
894,6347,43885
895,6347,43891
896,6349,43892
897,6346,43890
898,6344,43887
899,6342,43893
900,6342,43887
901,6342,43880
902,6339,43889
903,6339,43892
904,6340,43892
905,6337,43892
906,6336,43897
907,6338,43893
908,6337,43893
909,6336,43895
910,6334,43897
911,6334,43890
912,6333,43887
913,6333,43886
914,6333,43890
915,6335,43895
916,6334,43895
917,6332,43896
918,6332,43898
919,6333,43885
920,6329,43883
921,6328,43877
922,6328,43878
923,6325,43883
924,6323,43885
925,6321,43886
926,6321,43885
927,6319,43885
928,6319,43891
929,6318,43892
930,6316,43893
931,6316,43899
932,6315,43902
933,6315,43906
934,6317,43910
935,6313,43914
936,6314,43915
937,6311,43921
938,6312,43922
939,6310,43925
940,6310,43930
941,6307,43933
942,6308,43942
943,6306,43935
944,6306,43941
945,6302,43943
946,6303,43942
947,6301,43943
948,6301,43944
949,6300,43945
950,6302,43948
951,6301,43948
952,6301,43941
953,6301,43945
954,6298,43943
955,6296,43955
956,6297,43951
957,6295,43952
958,6293,43952
959,6293,43949
960,6288,43950
961,6289,43957
962,6285,43957
963,6285,43962
964,6284,43964
965,6286,43957
966,6284,43961
967,6283,43964
968,6279,43973
969,6277,43984
970,6276,43988
971,6275,43988
972,6274,43981
973,6271,43987
974,6270,43990
975,6270,43996
976,6270,44004
977,6271,44005
978,6270,44015
979,6268,44017
980,6264,44012
981,6262,44011
982,6261,44009
983,6259,44012
984,6262,44024
985,6260,44029
986,6264,44033
987,6261,44034
988,6261,44037
989,6258,44040
990,6256,44042
991,6255,44045
992,6254,44041
993,6251,44043
994,6254,44040
995,6253,44033
996,6252,44029
997,6253,44032
998,6251,44033
999,6248,44037


==> Results/rates_model_updates_total.csv <==
Step,TotalRate_SSP,TotalRate_UP,ModelUpdates_SSP,ModelUpdates_UP
0,409.5728759765625,2820.658447265625,0.959671676158905,1206.50244140625
1,401.70526123046875,2812.79248046875,0.959671676158905,1206.50244140625
2,389.218505859375,2800.301025390625,0.959671676158905,1206.50244140625
3,375.5003967285156,2786.571044921875,0.959671676158905,1206.50244140625
4,365.92144775390625,2776.95947265625,0.959671676158905,1206.50244140625
5,358.0653991699219,2769.105712890625,0.959671676158905,1206.50244140625
6,353.1796569824219,2764.2373046875,0.959671676158905,1206.50244140625
7,354.36761474609375,2765.410400390625,0.959671676158905,1206.50244140625
8,355.6094970703125,2766.6416015625,0.959671676158905,1206.50244140625
9,353.3648376464844,2764.38818359375,0.959671676158905,1206.50244140625
10,353.97515869140625,2765.04541015625,0.959671676158905,1206.50244140625
11,351.8966064453125,2762.968505859375,0.959671676158905,1206.50244140625
12,357.44677734375,2757.143310546875,12.091436386108398,1206.50244140625
13,421.6651916503906,2754.07763671875,46.37220001220703,1206.50244140625
14,452.0130615234375,2751.9677734375,59.1484375,1206.50244140625
15,466.35003662109375,2748.7373046875,66.94384002685547,1206.50244140625
16,478.2079162597656,2746.983154296875,73.15802764892578,1206.50244140625
17,486.32025146484375,2745.024169921875,77.80680847167969,1206.50244140625
18,494.74224853515625,2745.56689453125,81.26968383789062,1206.50244140625
19,501.0472412109375,2745.5341796875,84.1316909790039,1206.50244140625
20,507.41619873046875,2747.889892578125,85.60221862792969,1206.50244140625
21,509.4276123046875,2747.51318359375,86.7090835571289,1206.50244140625
22,514.7666015625,2751.01416015625,87.35738372802734,1206.50244140625
23,517.3699951171875,2752.281982421875,87.95825958251953,1206.50244140625
24,518.62451171875,2753.876953125,87.97408294677734,1206.50244140625
25,522.4097900390625,2758.421630859375,87.37322235107422,1206.50244140625
26,525.0106811523438,2762.47412109375,87.15184783935547,1206.50244140625
27,528.4432373046875,2767.21875,87.07279205322266,1206.50244140625
28,530.876708984375,2771.93994140625,86.47193908691406,1206.50244140625
29,533.9044189453125,2776.78515625,86.48775482177734,1206.50244140625
30,538.942626953125,2784.222900390625,86.04500579833984,1206.50244140625
31,539.342041015625,2785.736572265625,86.10826873779297,1206.50244140625
32,541.49462890625,2788.1064453125,86.59844970703125,1206.50244140625
33,544.8760986328125,2792.2099609375,86.92327117919922,1206.50244140625
34,546.4989013671875,2794.29736328125,87.5010986328125,1206.50244140625
35,551.3023681640625,2797.652587890625,88.68700408935547,1206.50244140625
36,549.7333984375,2796.118408203125,88.99604034423828,1206.50244140625
37,553.4202880859375,2799.13818359375,89.5666275024414,1206.50244140625
38,559.0096435546875,2803.6796875,90.3427963256836,1206.50244140625
39,567.4168090820312,2811.41015625,91.0611343383789,1206.50244140625
40,570.782470703125,2814.00927734375,91.87435150146484,1206.50244140625
41,578.027587890625,2821.1396484375,93.18318939208984,1206.50244140625
42,588.330322265625,2831.14501953125,94.38134002685547,1206.50244140625
43,598.1881103515625,2840.81103515625,95.99058532714844,1206.50244140625
44,607.829345703125,2847.63330078125,97.82347869873047,1206.50244140625
45,615.96044921875,2852.7763671875,99.58273315429688,1206.50244140625
46,627.9705810546875,2860.803466796875,101.23175048828125,1206.50244140625
47,644.0631103515625,2872.764404296875,103.68087768554688,1206.50244140625
48,653.500732421875,2878.31201171875,106.07443237304688,1206.50244140625
49,667.6688232421875,2888.7294921875,108.53350830078125,1206.50244140625
50,677.5845947265625,2894.797119140625,110.77933502197266,1206.50244140625
51,688.9600830078125,2901.19091796875,113.48153686523438,1206.50244140625
52,703.6698608398438,2912.08251953125,115.7210464477539,1206.50244140625
53,715.5745849609375,2918.0146484375,118.46479797363281,1206.50244140625
54,733.1133422851562,2927.274169921875,121.49365234375,1206.50244140625
55,743.8765869140625,2929.7900390625,124.1253433227539,1206.50244140625
56,757.912841796875,2934.4677734375,127.43169403076172,1206.50244140625
57,770.6094970703125,2937.896484375,130.4054412841797,1206.50244140625
58,778.4172973632812,2936.716064453125,132.8245391845703,1206.50244140625
59,793.89892578125,2942.586181640625,135.67376708984375,1206.50244140625
60,798.8765258789062,2941.455810546875,138.12454223632812,1206.50244140625
61,811.466064453125,2949.7138671875,140.1999969482422,1206.50244140625
62,817.2613525390625,2952.815185546875,141.971923828125,1206.50244140625
63,821.8079223632812,2954.454833984375,143.84535217285156,1206.50244140625
64,829.8101196289062,2960.09765625,145.66026306152344,1206.50244140625
65,831.5,2960.9033203125,146.83102416992188,1206.50244140625
66,842.2554321289062,2968.677490234375,148.13377380371094,1206.50244140625
67,851.0731201171875,2973.87353515625,149.96873474121094,1206.50244140625
68,855.3045654296875,2975.5078125,151.75843811035156,1206.50244140625
69,864.1423950195312,2983.34326171875,153.4060821533203,1206.50244140625
70,878.4337158203125,2994.75146484375,154.98965454101562,1206.50244140625
71,887.7317504882812,2999.27490234375,156.65576171875,1206.50244140625
72,899.2203369140625,3009.87109375,157.22218322753906,1206.50244140625
73,904.1456909179688,3013.3876953125,157.7859649658203,1206.50244140625
74,910.8969116210938,3016.9365234375,158.6702423095703,1206.50244140625
75,916.416015625,3019.677734375,159.78077697753906,1206.50244140625
76,923.4510498046875,3024.037841796875,160.24636840820312,1206.50244140625
77,928.11279296875,3025.316650390625,160.89369201660156,1206.50244140625
78,933.21240234375,3025.35791015625,161.38482666015625,1206.50244140625
79,933.3818969726562,3022.59423828125,161.94728088378906,1206.5023193359375
80,942.7152709960938,3029.540283203125,162.49403381347656,1206.5023193359375
81,949.6136474609375,3035.640625,162.58128356933594,1206.5023193359375
82,941.7757568359375,3030.240234375,162.74481201171875,1206.5023193359375
83,946.3114013671875,3036.0517578125,163.73638916015625,1206.5023193359375
84,944.823974609375,3036.8408203125,163.6583251953125,1206.5023193359375
85,941.2127075195312,3036.06982421875,163.7969512939453,1206.5023193359375
86,941.6963500976562,3038.305908203125,163.8775177001953,1206.5023193359375
87,942.370849609375,3042.2412109375,163.89620971679688,1206.5023193359375
88,945.189208984375,3045.31201171875,164.11898803710938,1206.5023193359375
89,948.8656005859375,3048.5048828125,164.23001098632812,1206.5023193359375
90,955.6304931640625,3055.45166015625,164.4644775390625,1206.5023193359375
91,962.275390625,3060.94384765625,165.18768310546875,1206.5023193359375
92,964.5189208984375,3062.94287109375,165.93348693847656,1206.5023193359375
93,971.3107299804688,3069.373046875,167.0952606201172,1206.5023193359375
94,976.4892578125,3072.57666015625,168.36744689941406,1206.5023193359375
95,981.572509765625,3076.768798828125,168.80300903320312,1206.5023193359375
96,983.7579345703125,3081.53857421875,169.18211364746094,1206.5023193359375
97,984.959716796875,3081.12353515625,169.75872802734375,1206.5023193359375
98,986.9692993164062,3084.56396484375,170.31947326660156,1206.5023193359375
99,993.8951416015625,3093.66162109375,170.6536102294922,1206.5023193359375
100,990.1128540039062,3088.948974609375,171.1616973876953,1206.5023193359375
101,991.7249755859375,3091.155517578125,171.6754150390625,1206.5023193359375
102,996.3478393554688,3098.66796875,171.95111083984375,1206.5023193359375
103,994.114990234375,3095.369873046875,172.46607971191406,1206.5023193359375
104,1002.8128662109375,3102.52001953125,172.8792266845703,1206.5023193359375
105,1007.8196411132812,3109.605224609375,173.5596160888672,1206.5023193359375
106,1011.2197265625,3111.103515625,174.18788146972656,1206.5023193359375
107,1013.27734375,3111.889892578125,174.35586547851562,1206.5023193359375
108,1016.6034545898438,3118.762939453125,174.72979736328125,1206.5023193359375
109,1015.995849609375,3117.283203125,175.1384735107422,1206.5023193359375
110,1017.4208984375,3116.993896484375,175.2455596923828,1206.5023193359375
111,1019.854248046875,3120.728271484375,175.60079956054688,1206.5023193359375
112,1027.72412109375,3126.26171875,176.10552978515625,1206.5023193359375
113,1030.8509521484375,3126.35009765625,176.47596740722656,1206.5023193359375
114,1032.1727294921875,3127.64013671875,176.77833557128906,1206.5023193359375
115,1033.298583984375,3128.537109375,176.8575897216797,1206.5023193359375
116,1037.5908203125,3132.923095703125,176.81478881835938,1206.5023193359375
117,1035.550537109375,3130.052001953125,176.99835205078125,1206.5023193359375
118,1040.276611328125,3134.06298828125,177.0240478515625,1206.5023193359375
119,1040.7728271484375,3131.18701171875,177.311767578125,1206.5023193359375
120,1046.29638671875,3135.62353515625,177.38702392578125,1206.5023193359375
121,1052.68359375,3141.7578125,177.38638305664062,1206.5023193359375
122,1052.663330078125,3141.58447265625,177.27342224121094,1206.5023193359375
123,1051.8494873046875,3142.761474609375,176.92698669433594,1206.5023193359375
124,1053.727294921875,3145.634765625,176.8662872314453,1206.5023193359375
125,1055.3978271484375,3147.57275390625,176.96148681640625,1206.5023193359375
126,1056.000732421875,3146.650390625,177.0574493408203,1206.5023193359375
127,1058.511474609375,3146.984375,177.20672607421875,1206.5023193359375
128,1057.71044921875,3145.402099609375,177.2649688720703,1206.5023193359375
129,1061.423583984375,3147.45751953125,177.16456604003906,1206.5023193359375
130,1060.712646484375,3145.619873046875,177.13316345214844,1206.5023193359375
131,1061.8515625,3146.6689453125,177.22952270507812,1206.5023193359375
132,1060.73876953125,3145.08349609375,177.24656677246094,1206.5023193359375
133,1064.065673828125,3148.659912109375,177.5050506591797,1206.5023193359375
134,1068.180419921875,3152.31640625,177.47152709960938,1206.5023193359375
135,1066.8074951171875,3152.561767578125,177.27642822265625,1206.5023193359375
136,1068.2886962890625,3154.893310546875,177.39263916015625,1206.5023193359375
137,1068.81591796875,3156.56103515625,177.2613525390625,1206.5023193359375
138,1074.385498046875,3162.63671875,177.29322814941406,1206.5023193359375
139,1073.4822998046875,3161.19384765625,177.19874572753906,1206.5023193359375
140,1075.045654296875,3160.26220703125,177.187255859375,1206.5023193359375
141,1075.72607421875,3160.3505859375,177.0843963623047,1206.5023193359375
142,1074.3502197265625,3158.013427734375,177.15008544921875,1206.5023193359375
143,1072.45361328125,3156.166259765625,177.0911102294922,1206.5023193359375
144,1074.395751953125,3158.84423828125,177.1131134033203,1206.5023193359375
145,1076.577392578125,3161.216796875,177.02488708496094,1206.5023193359375
146,1079.3092041015625,3164.3388671875,176.82028198242188,1206.5023193359375
147,1077.92529296875,3162.98779296875,176.84519958496094,1206.5023193359375
148,1080.1348876953125,3164.653564453125,176.7902374267578,1206.5023193359375
149,1082.373291015625,3165.33740234375,177.12559509277344,1206.5023193359375
150,1085.4365234375,3166.85400390625,177.17726135253906,1206.5023193359375
151,1086.82177734375,3167.60400390625,177.20315551757812,1206.5023193359375
152,1088.173095703125,3169.145751953125,177.2755889892578,1206.5023193359375
153,1084.691650390625,3165.59033203125,177.27804565429688,1206.5023193359375
154,1085.78466796875,3168.88525390625,177.3531951904297,1206.5023193359375
155,1081.104248046875,3165.892578125,177.4583282470703,1206.5023193359375
156,1086.441650390625,3168.741455078125,177.73155212402344,1206.5023193359375
157,1093.2047119140625,3174.671875,177.9220428466797,1206.5023193359375
158,1085.5640869140625,3165.86962890625,177.9321746826172,1206.5023193359375
159,1092.7457275390625,3169.82568359375,177.99310302734375,1206.5023193359375
160,1092.705810546875,3170.16162109375,178.05747985839844,1206.5023193359375
161,1088.275634765625,3165.439208984375,177.9346160888672,1206.5023193359375
162,1092.9537353515625,3170.0478515625,177.94677734375,1206.5023193359375
163,1091.5748291015625,3171.532958984375,177.949462890625,1206.5023193359375
164,1092.4306640625,3170.98828125,177.886474609375,1206.5023193359375
165,1094.70556640625,3174.363037109375,177.7445526123047,1206.5023193359375
166,1093.82373046875,3173.995361328125,177.84286499023438,1206.5023193359375
167,1089.412109375,3167.7578125,177.88589477539062,1206.5023193359375
168,1090.986083984375,3168.8740234375,177.712158203125,1206.5023193359375
169,1095.611572265625,3173.051513671875,177.59873962402344,1206.5023193359375
170,1098.9320068359375,3175.611328125,177.58729553222656,1206.5023193359375
171,1097.912353515625,3176.154296875,177.41830444335938,1206.5023193359375
172,1099.727783203125,3179.52197265625,177.44387817382812,1206.5023193359375
173,1092.530029296875,3173.131591796875,177.3805694580078,1206.5023193359375
174,1090.951416015625,3172.7265625,177.421142578125,1206.5023193359375
175,1091.860107421875,3173.1650390625,177.38958740234375,1206.5023193359375
176,1092.155517578125,3171.412109375,177.41746520996094,1206.5023193359375
177,1093.77685546875,3172.206298828125,177.46714782714844,1206.5023193359375
178,1096.41845703125,3173.1123046875,177.3541717529297,1206.5023193359375
179,1100.68505859375,3178.917236328125,177.2625274658203,1206.5023193359375
180,1096.840087890625,3176.4921875,177.1398162841797,1206.5023193359375
181,1097.8216552734375,3176.171142578125,177.0206298828125,1206.5023193359375
182,1096.970458984375,3178.223876953125,177.07669067382812,1206.5023193359375
183,1096.5791015625,3177.014404296875,176.9558563232422,1206.5023193359375
184,1094.252197265625,3175.28564453125,176.73765563964844,1206.5023193359375
185,1094.170166015625,3176.3388671875,176.70399475097656,1206.5023193359375
186,1094.162353515625,3174.3037109375,176.73536682128906,1206.5023193359375
187,1098.1278076171875,3178.18115234375,176.7457733154297,1206.5023193359375
188,1096.515869140625,3177.18994140625,176.83538818359375,1206.5023193359375
189,1096.5789794921875,3174.6513671875,176.99085998535156,1206.5023193359375
190,1105.5003662109375,3184.28759765625,177.04132080078125,1206.5023193359375
191,1100.2789306640625,3177.78515625,176.98260498046875,1206.5023193359375
192,1104.9794921875,3181.223388671875,177.082763671875,1206.5023193359375
193,1100.80908203125,3178.991943359375,176.9620819091797,1206.5023193359375
194,1096.131103515625,3174.0234375,176.92921447753906,1206.5023193359375
195,1101.8814697265625,3179.77587890625,176.7720489501953,1206.5023193359375
196,1100.7784423828125,3180.6513671875,176.7718505859375,1206.5023193359375
197,1101.999755859375,3180.071533203125,176.70700073242188,1206.5023193359375
198,1101.4461669921875,3179.62939453125,176.55410766601562,1206.5023193359375
199,1100.759033203125,3179.02880859375,176.39544677734375,1206.5023193359375
200,1104.59033203125,3181.942626953125,176.3954315185547,1206.5023193359375
201,1102.47509765625,3178.829345703125,176.2186279296875,1206.5023193359375
202,1105.154541015625,3182.794189453125,176.08416748046875,1206.5023193359375
203,1098.879150390625,3175.432861328125,175.84535217285156,1206.5023193359375
204,1104.970947265625,3183.3154296875,175.88308715820312,1206.5023193359375
205,1102.482177734375,3180.85205078125,175.71719360351562,1206.5023193359375
206,1101.859130859375,3180.62109375,175.73294067382812,1206.5023193359375
207,1105.8486328125,3186.200439453125,175.6212615966797,1206.5023193359375
208,1105.5772705078125,3183.415283203125,175.58114624023438,1206.5023193359375
209,1106.140869140625,3184.071533203125,175.4278106689453,1206.5023193359375
210,1101.51318359375,3178.86962890625,175.35107421875,1206.5023193359375
211,1101.599365234375,3178.38134765625,175.19688415527344,1206.5023193359375
212,1102.619140625,3181.53173828125,175.10133361816406,1206.5023193359375
213,1106.3662109375,3185.93408203125,175.026611328125,1206.5023193359375
214,1104.3309326171875,3184.08837890625,174.9044647216797,1206.5023193359375
215,1104.536376953125,3186.22314453125,174.82015991210938,1206.5023193359375
216,1105.28466796875,3186.539794921875,174.7530975341797,1206.5023193359375
217,1105.38525390625,3184.48974609375,174.9217071533203,1206.5023193359375
218,1105.1773681640625,3185.599853515625,174.8152313232422,1206.5023193359375
219,1106.6015625,3186.014892578125,174.78195190429688,1206.5023193359375
220,1106.271484375,3185.806396484375,174.7802276611328,1206.5023193359375
221,1101.44140625,3181.34521484375,174.7037353515625,1206.5023193359375
222,1103.4150390625,3181.07080078125,174.6455841064453,1206.5023193359375
223,1103.86962890625,3182.935546875,174.60154724121094,1206.5023193359375
224,1106.67919921875,3184.48876953125,174.4499969482422,1206.5023193359375
225,1107.8753662109375,3187.6064453125,174.43276977539062,1206.5023193359375
226,1105.4658203125,3186.35595703125,174.2718505859375,1206.5023193359375
227,1106.895751953125,3186.826904296875,174.2057342529297,1206.5023193359375
228,1101.154541015625,3182.7353515625,174.01589965820312,1206.5023193359375
229,1105.829833984375,3185.666015625,173.94712829589844,1206.5023193359375
230,1107.89404296875,3186.98779296875,173.96009826660156,1206.5023193359375
231,1107.3785400390625,3187.6533203125,173.8404541015625,1206.5023193359375
232,1110.995849609375,3189.915771484375,173.77670288085938,1206.5023193359375
233,1107.37548828125,3188.561767578125,173.6691131591797,1206.5023193359375
234,1106.587158203125,3187.220703125,173.48129272460938,1206.5023193359375
235,1104.901611328125,3186.78076171875,173.3855438232422,1206.5023193359375
236,1108.545654296875,3190.9814453125,173.43392944335938,1206.5023193359375
237,1106.148193359375,3188.409912109375,173.52264404296875,1206.5023193359375
238,1101.496826171875,3184.255615234375,173.4982147216797,1206.5023193359375
239,1105.72802734375,3188.89697265625,173.39926147460938,1206.5023193359375
240,1103.5618896484375,3187.440673828125,173.18637084960938,1206.5023193359375
241,1103.4359130859375,3185.9306640625,173.13497924804688,1206.5023193359375
242,1107.0152587890625,3188.85400390625,173.02999877929688,1206.5023193359375
243,1108.20947265625,3191.918212890625,172.96551513671875,1206.5023193359375
244,1108.413330078125,3191.537353515625,172.9048614501953,1206.5023193359375
245,1107.539794921875,3191.880126953125,172.7902069091797,1206.5023193359375
246,1108.364013671875,3191.24365234375,172.6331787109375,1206.5023193359375
247,1110.02099609375,3192.54541015625,172.7267608642578,1206.5023193359375
248,1107.162841796875,3189.07177734375,172.68478393554688,1206.5023193359375
249,1106.72021484375,3187.6494140625,172.59396362304688,1206.5023193359375
250,1109.720947265625,3192.01806640625,172.36251831054688,1206.5023193359375
251,1109.43896484375,3192.257080078125,172.16189575195312,1206.5023193359375
252,1108.3001708984375,3192.7509765625,172.07933044433594,1206.5023193359375
253,1105.500244140625,3190.6962890625,172.01226806640625,1206.5023193359375
254,1106.533203125,3193.07861328125,171.9476318359375,1206.5023193359375
255,1105.4693603515625,3192.03564453125,171.9290008544922,1206.5023193359375
256,1106.6976318359375,3192.93505859375,171.9126739501953,1206.5023193359375
257,1106.372314453125,3192.97705078125,171.7901611328125,1206.5023193359375
258,1107.947021484375,3195.75146484375,171.62860107421875,1206.5023193359375
259,1110.3853759765625,3197.373046875,171.49935913085938,1206.5023193359375
260,1105.490478515625,3192.95068359375,171.4382781982422,1206.5023193359375
261,1103.4046630859375,3190.99072265625,171.3130340576172,1206.5023193359375
262,1107.72021484375,3194.2001953125,171.27975463867188,1206.5023193359375
263,1111.2646484375,3197.36669921875,171.2367401123047,1206.5023193359375
264,1108.8516845703125,3197.098388671875,171.22610473632812,1206.5023193359375
265,1108.79736328125,3194.841552734375,171.2422332763672,1206.5023193359375
266,1104.68505859375,3192.3525390625,171.19056701660156,1206.5023193359375
267,1106.39501953125,3193.312255859375,171.1831512451172,1206.5023193359375
268,1107.0999755859375,3194.538818359375,171.1494140625,1206.5023193359375
269,1109.177978515625,3197.764892578125,171.0823211669922,1206.5023193359375
270,1107.1820068359375,3195.208984375,170.9552001953125,1206.5023193359375
271,1109.93896484375,3198.596923828125,170.97369384765625,1206.5023193359375
272,1108.8294677734375,3196.73974609375,170.97064208984375,1206.5023193359375
273,1113.67919921875,3203.3046875,171.02587890625,1206.5023193359375
274,1108.2540283203125,3196.01171875,170.8927459716797,1206.5023193359375
275,1106.6051025390625,3196.1025390625,170.89788818359375,1206.5023193359375
276,1104.42333984375,3193.0810546875,170.81089782714844,1206.5023193359375
277,1108.1805419921875,3197.81640625,170.7193603515625,1206.5023193359375
278,1104.01123046875,3192.71728515625,170.6636962890625,1206.5023193359375
279,1110.268798828125,3198.4541015625,170.65921020507812,1206.5023193359375
280,1111.597412109375,3200.05419921875,170.62368774414062,1206.5023193359375
281,1113.134521484375,3199.7841796875,170.62986755371094,1206.5023193359375
282,1111.037353515625,3196.947998046875,170.53854370117188,1206.5023193359375
283,1110.615966796875,3196.694580078125,170.61465454101562,1206.5023193359375
284,1108.700439453125,3196.01416015625,170.6533203125,1206.5023193359375
285,1106.1761474609375,3194.20849609375,170.5371856689453,1206.5023193359375
286,1107.775634765625,3196.3359375,170.45675659179688,1206.5023193359375
287,1112.862548828125,3201.906982421875,170.32565307617188,1206.5023193359375
288,1111.6953125,3199.267578125,170.25006103515625,1206.5023193359375
289,1109.47314453125,3198.3818359375,170.1662139892578,1206.5023193359375
290,1110.70947265625,3199.419189453125,170.19259643554688,1206.5023193359375
291,1108.061279296875,3195.156494140625,170.12310791015625,1206.5023193359375
292,1114.078125,3202.93994140625,170.08499145507812,1206.5023193359375
293,1112.1475830078125,3200.455810546875,169.95248413085938,1206.5023193359375
294,1112.36474609375,3202.779296875,169.8351287841797,1206.5023193359375
295,1107.825439453125,3198.21484375,169.80218505859375,1206.5023193359375
296,1108.06494140625,3197.797119140625,169.72799682617188,1206.5023193359375
297,1107.0283203125,3197.88525390625,169.7702178955078,1206.5023193359375
298,1109.468994140625,3198.71630859375,169.74948120117188,1206.5023193359375
299,1111.06103515625,3201.8583984375,169.6573028564453,1206.5023193359375
300,1113.080078125,3203.18212890625,169.62374877929688,1206.5023193359375
301,1112.284912109375,3201.396484375,169.58737182617188,1206.5023193359375
302,1112.413330078125,3201.7705078125,169.51356506347656,1206.5023193359375
303,1111.77099609375,3199.82666015625,169.45330810546875,1206.5023193359375
304,1108.987060546875,3199.28564453125,169.4574432373047,1206.5023193359375
305,1109.598876953125,3200.0185546875,169.40695190429688,1206.5023193359375
306,1108.798095703125,3200.7734375,169.29922485351562,1206.5023193359375
307,1111.4508056640625,3202.210693359375,169.2879180908203,1206.5023193359375
308,1114.271484375,3205.443359375,169.3055419921875,1206.5023193359375
309,1113.2958984375,3203.0908203125,169.32627868652344,1206.5023193359375
310,1112.046142578125,3200.203125,169.3061065673828,1206.5023193359375
311,1111.386962890625,3200.2861328125,169.29336547851562,1206.5023193359375
312,1113.4051513671875,3202.67333984375,169.2893829345703,1206.5023193359375
313,1112.884033203125,3203.58837890625,169.2363739013672,1206.5023193359375
314,1112.375244140625,3204.63330078125,169.18821716308594,1206.5023193359375
315,1111.1376953125,3203.25390625,168.97653198242188,1206.5023193359375
316,1108.951904296875,3202.361083984375,168.92599487304688,1206.5023193359375
317,1111.60595703125,3203.655029296875,168.95140075683594,1206.5023193359375
318,1107.143798828125,3198.232421875,168.99551391601562,1206.5023193359375
319,1109.889404296875,3200.802001953125,168.9722137451172,1206.5023193359375
320,1112.0792236328125,3203.995361328125,168.8789825439453,1206.5023193359375
321,1112.093994140625,3205.34326171875,168.87649536132812,1206.5023193359375
322,1110.726806640625,3202.3427734375,168.88983154296875,1206.5023193359375
323,1111.634033203125,3203.89306640625,168.85406494140625,1206.5023193359375
324,1113.9019775390625,3204.162109375,168.83908081054688,1206.5023193359375
325,1112.04052734375,3203.1904296875,168.7313232421875,1206.5023193359375
326,1112.970947265625,3204.28857421875,168.57518005371094,1206.5023193359375
327,1117.4298095703125,3209.29296875,168.43739318847656,1206.5023193359375
328,1109.96826171875,3203.8369140625,168.37037658691406,1206.5023193359375
329,1112.1632080078125,3204.35986328125,168.30442810058594,1206.5023193359375
330,1108.518310546875,3201.509765625,168.25204467773438,1206.5023193359375
331,1110.6668701171875,3203.552490234375,168.24832153320312,1206.5023193359375
332,1112.2100830078125,3205.3125,168.1820831298828,1206.5023193359375
333,1110.8753662109375,3203.844970703125,168.0269012451172,1206.5023193359375
334,1111.9423828125,3205.506591796875,168.00054931640625,1206.5023193359375
335,1112.685302734375,3206.37841796875,167.9978485107422,1206.5023193359375
336,1113.168701171875,3208.330078125,168.04251098632812,1206.5023193359375
337,1108.1981201171875,3203.02587890625,168.0359649658203,1206.5023193359375
338,1110.7806396484375,3206.072265625,168.05795288085938,1206.5023193359375
339,1111.6610107421875,3206.206787109375,167.9665985107422,1206.5023193359375
340,1111.7794189453125,3205.013427734375,167.77236938476562,1206.5023193359375
341,1112.9984130859375,3207.41748046875,167.6727752685547,1206.5023193359375
342,1111.0126953125,3205.0966796875,167.63693237304688,1206.5023193359375
343,1111.14501953125,3206.16259765625,167.50315856933594,1206.5023193359375
344,1110.37939453125,3205.31396484375,167.4518585205078,1206.5023193359375
345,1107.9190673828125,3205.36279296875,167.39862060546875,1206.5023193359375
346,1108.64697265625,3206.546142578125,167.3135528564453,1206.5023193359375
347,1108.3580322265625,3207.0986328125,167.34156799316406,1206.5023193359375
348,1111.1353759765625,3208.70947265625,167.336181640625,1206.5023193359375
349,1108.6142578125,3205.5517578125,167.21307373046875,1206.5023193359375
350,1112.2252197265625,3208.740966796875,167.1765594482422,1206.5023193359375
351,1113.7747802734375,3210.8798828125,167.05325317382812,1206.5023193359375
352,1112.568115234375,3210.705078125,167.0499267578125,1206.5023193359375
353,1108.962158203125,3207.85400390625,166.9363555908203,1206.5023193359375
354,1110.692138671875,3209.646728515625,166.9395751953125,1206.5023193359375
355,1111.0244140625,3209.05810546875,166.8233184814453,1206.5023193359375
356,1116.880126953125,3213.69091796875,166.8120574951172,1206.5023193359375
357,1114.57568359375,3210.6357421875,166.7579803466797,1206.5023193359375
358,1113.01123046875,3209.23193359375,166.76858520507812,1206.5023193359375
359,1112.74853515625,3208.355712890625,166.8843536376953,1206.5023193359375
360,1113.27978515625,3208.74462890625,166.9302520751953,1206.5023193359375
361,1114.902587890625,3210.198974609375,166.9076385498047,1206.5023193359375
362,1112.048095703125,3209.207763671875,166.78466796875,1206.5023193359375
363,1113.161376953125,3209.66796875,166.63528442382812,1206.5023193359375
364,1112.0086669921875,3209.068359375,166.68743896484375,1206.5023193359375
365,1110.72119140625,3205.93505859375,166.55262756347656,1206.5023193359375
366,1115.199462890625,3212.113037109375,166.39588928222656,1206.5023193359375
367,1113.001220703125,3210.91943359375,166.2942657470703,1206.5023193359375
368,1111.09814453125,3211.0927734375,166.2726287841797,1206.5023193359375
369,1109.583251953125,3209.532470703125,166.1555633544922,1206.5023193359375
370,1114.431884765625,3212.93603515625,166.15924072265625,1206.5023193359375
371,1111.394775390625,3209.8505859375,166.14944458007812,1206.5023193359375
372,1112.9071044921875,3210.826171875,166.10557556152344,1206.5023193359375
373,1116.41015625,3214.6884765625,166.11553955078125,1206.5023193359375
374,1112.833740234375,3212.3388671875,166.0876007080078,1206.5023193359375
375,1111.7451171875,3210.523193359375,166.09693908691406,1206.5023193359375
376,1112.117431640625,3210.1943359375,166.14202880859375,1206.5023193359375
377,1112.986328125,3209.54296875,166.1464080810547,1206.5023193359375
378,1116.14111328125,3211.96142578125,166.0046844482422,1206.5023193359375
379,1116.3330078125,3212.58154296875,165.9616241455078,1206.5023193359375
380,1117.02197265625,3213.3974609375,165.86639404296875,1206.5023193359375
381,1112.92236328125,3211.086669921875,165.77389526367188,1206.5023193359375
382,1112.730224609375,3210.60400390625,165.7998504638672,1206.5023193359375
383,1116.338623046875,3215.078125,165.8195343017578,1206.5023193359375
384,1112.911865234375,3211.470703125,165.7736053466797,1206.5023193359375
385,1112.9527587890625,3211.98779296875,165.7506103515625,1206.5023193359375
386,1114.455810546875,3213.875,165.71690368652344,1206.5023193359375
387,1112.081298828125,3212.88916015625,165.64149475097656,1206.5023193359375
388,1113.7777099609375,3213.17626953125,165.58221435546875,1206.5023193359375
389,1111.7412109375,3211.6220703125,165.62460327148438,1206.5023193359375
390,1114.0986328125,3214.8876953125,165.490234375,1206.5023193359375
391,1110.99462890625,3211.8505859375,165.5017852783203,1206.5023193359375
392,1113.515380859375,3213.73486328125,165.5047607421875,1206.5023193359375
393,1117.656494140625,3217.71337890625,165.3865203857422,1206.5023193359375
394,1113.588623046875,3213.23828125,165.3082275390625,1206.5023193359375
395,1118.13232421875,3217.431640625,165.21047973632812,1206.5023193359375
396,1115.632080078125,3215.3076171875,165.17481994628906,1206.5023193359375
397,1113.318359375,3214.40283203125,165.1451416015625,1206.5023193359375
398,1113.6978759765625,3214.132080078125,165.08538818359375,1206.5023193359375
399,1115.67333984375,3216.7109375,165.05230712890625,1206.5023193359375
400,1114.78466796875,3214.4326171875,165.09396362304688,1206.5023193359375
401,1113.1435546875,3212.861328125,165.07040405273438,1206.5023193359375
402,1115.7391357421875,3215.791015625,165.03298950195312,1206.5023193359375
403,1112.3916015625,3213.29541015625,164.85443115234375,1206.5023193359375
404,1110.74267578125,3211.82861328125,164.84983825683594,1206.5023193359375
405,1113.6219482421875,3215.402587890625,164.7887725830078,1206.5023193359375
406,1116.0194091796875,3218.17626953125,164.6953582763672,1206.5023193359375
407,1116.71875,3216.78564453125,164.73704528808594,1206.5023193359375
408,1114.260498046875,3214.34375,164.63624572753906,1206.5023193359375
409,1116.378173828125,3216.43115234375,164.6136932373047,1206.5023193359375
410,1113.8671875,3215.274658203125,164.46617126464844,1206.5023193359375
411,1110.39013671875,3210.512451171875,164.46067810058594,1206.5023193359375
412,1113.941162109375,3215.82666015625,164.4952392578125,1206.5023193359375
413,1114.31884765625,3216.57421875,164.40296936035156,1206.5023193359375
414,1114.55078125,3216.47900390625,164.41555786132812,1206.5023193359375
415,1117.299072265625,3219.29443359375,164.2664794921875,1206.5023193359375
416,1115.665283203125,3217.136962890625,164.249267578125,1206.5023193359375
417,1115.38623046875,3217.737548828125,164.26051330566406,1206.5023193359375
418,1111.265380859375,3213.73583984375,164.17369079589844,1206.5023193359375
419,1114.896240234375,3218.32177734375,164.17698669433594,1206.5023193359375
420,1114.9814453125,3218.169677734375,164.09092712402344,1206.5023193359375
421,1118.921875,3222.2685546875,164.0547637939453,1206.5023193359375
422,1115.49755859375,3216.871337890625,164.05953979492188,1206.5023193359375
423,1116.007568359375,3217.583984375,164.0468292236328,1206.5023193359375
424,1115.31689453125,3217.2705078125,163.96884155273438,1206.5023193359375
425,1115.5167236328125,3218.96044921875,163.9300537109375,1206.5023193359375
426,1114.037841796875,3217.463134765625,163.9345703125,1206.5023193359375
427,1116.947509765625,3220.2451171875,163.84115600585938,1206.5023193359375
428,1112.908203125,3216.36376953125,163.8195037841797,1206.5023193359375
429,1115.51416015625,3217.888916015625,163.82830810546875,1206.5023193359375
430,1117.43603515625,3219.853515625,163.7533416748047,1206.5023193359375
431,1117.99560546875,3219.957275390625,163.689697265625,1206.5023193359375
432,1114.046630859375,3218.265380859375,163.63047790527344,1206.5023193359375
433,1117.87548828125,3223.017578125,163.5690460205078,1206.5023193359375
434,1112.695556640625,3218.17041015625,163.55593872070312,1206.5023193359375
435,1117.5001220703125,3222.670166015625,163.5120391845703,1206.5023193359375
436,1115.213134765625,3218.72119140625,163.45347595214844,1206.5023193359375
437,1119.4140625,3223.27734375,163.48382568359375,1206.5023193359375
438,1115.366455078125,3218.52587890625,163.4483184814453,1206.5023193359375
439,1117.2127685546875,3221.49951171875,163.23500061035156,1206.5023193359375
440,1117.6129150390625,3221.690185546875,163.19558715820312,1206.5023193359375
441,1116.265380859375,3221.04833984375,163.11859130859375,1206.5023193359375
442,1115.080322265625,3220.765625,163.1319580078125,1206.5023193359375
443,1115.76708984375,3219.728515625,163.14202880859375,1206.5023193359375
444,1114.687744140625,3218.9541015625,163.05258178710938,1206.5023193359375
445,1117.277587890625,3220.66552734375,163.03294372558594,1206.5023193359375
446,1115.34912109375,3219.71533203125,162.97286987304688,1206.5023193359375
447,1116.076904296875,3219.87353515625,163.03038024902344,1206.5023193359375
448,1114.70458984375,3218.765625,163.01988220214844,1206.5023193359375
449,1115.772705078125,3220.55859375,162.9658660888672,1206.5023193359375
450,1114.131591796875,3217.9814453125,162.8816375732422,1206.5023193359375
451,1115.451904296875,3221.03466796875,162.82313537597656,1206.5023193359375
452,1116.3319091796875,3221.633056640625,162.8002471923828,1206.5023193359375
453,1113.298583984375,3219.64208984375,162.77804565429688,1206.5023193359375
454,1116.2515869140625,3222.455078125,162.7232666015625,1206.5023193359375
455,1112.99462890625,3219.4287109375,162.63021850585938,1206.5023193359375
456,1117.870361328125,3223.52294921875,162.56163024902344,1206.5023193359375
457,1115.8812255859375,3221.366943359375,162.53125,1206.5023193359375
458,1118.017578125,3222.75439453125,162.46934509277344,1206.5023193359375
459,1116.5947265625,3222.2744140625,162.44351196289062,1206.5023193359375
460,1115.1075439453125,3220.488525390625,162.46951293945312,1206.5023193359375
461,1118.6983642578125,3224.580078125,162.4026641845703,1206.5023193359375
462,1115.0255126953125,3221.725341796875,162.427978515625,1206.5023193359375
463,1117.5777587890625,3223.73291015625,162.38461303710938,1206.5023193359375
464,1115.3623046875,3221.5234375,162.3568115234375,1206.5023193359375
465,1115.781005859375,3221.17724609375,162.32009887695312,1206.5023193359375
466,1119.7569580078125,3224.474609375,162.34750366210938,1206.5023193359375
467,1119.8583984375,3225.239990234375,162.23782348632812,1206.5023193359375
468,1119.0802001953125,3224.70361328125,162.26454162597656,1206.5023193359375
469,1118.04296875,3222.766357421875,162.15760803222656,1206.5023193359375
470,1114.1298828125,3221.094970703125,162.14559936523438,1206.5023193359375
471,1115.8614501953125,3222.37255859375,162.1295928955078,1206.5023193359375
472,1116.890869140625,3223.61865234375,162.0358428955078,1206.5023193359375
473,1116.222412109375,3223.08642578125,161.99510192871094,1206.5023193359375
474,1118.0986328125,3225.90234375,161.99722290039062,1206.5023193359375
475,1119.4169921875,3227.48974609375,161.99993896484375,1206.5023193359375
476,1118.0810546875,3226.425537109375,162.07777404785156,1206.5023193359375
477,1116.4195556640625,3224.717529296875,162.01889038085938,1206.5023193359375
478,1119.900390625,3226.90087890625,161.9420623779297,1206.5023193359375
479,1115.638427734375,3223.34912109375,161.78749084472656,1206.5023193359375
480,1118.343505859375,3225.735595703125,161.76844787597656,1206.5023193359375
481,1116.681884765625,3223.4970703125,161.7184295654297,1206.5023193359375
482,1116.7657470703125,3222.72998046875,161.7138214111328,1206.5023193359375
483,1115.83642578125,3222.37255859375,161.5889434814453,1206.5023193359375
484,1119.8287353515625,3226.48291015625,161.6313018798828,1206.5023193359375
485,1118.124267578125,3226.230224609375,161.60594177246094,1206.5023193359375
486,1115.85205078125,3224.17431640625,161.57655334472656,1206.5023193359375
487,1119.8719482421875,3228.69189453125,161.57858276367188,1206.5023193359375
488,1118.943359375,3227.0244140625,161.5658416748047,1206.5023193359375
489,1120.679931640625,3228.36962890625,161.50497436523438,1206.5023193359375
490,1120.6064453125,3227.25634765625,161.47723388671875,1206.5023193359375
491,1118.9893798828125,3226.441650390625,161.4968719482422,1206.5023193359375
492,1117.298095703125,3224.732666015625,161.45205688476562,1206.5023193359375
493,1116.57666015625,3225.3291015625,161.47227478027344,1206.5023193359375
494,1114.9661865234375,3223.224609375,161.42726135253906,1206.5023193359375
495,1116.08154296875,3224.6611328125,161.41262817382812,1206.5023193359375
496,1116.269775390625,3224.218505859375,161.39389038085938,1206.5023193359375
497,1116.0517578125,3225.52197265625,161.38502502441406,1206.5023193359375
498,1119.183349609375,3228.25244140625,161.34133911132812,1206.5023193359375
499,1116.0389404296875,3225.84619140625,161.3092803955078,1206.5023193359375
500,1114.95263671875,3224.289306640625,161.1624755859375,1206.5023193359375
501,1119.13916015625,3228.034423828125,161.16513061523438,1206.5023193359375
502,1116.2376708984375,3225.26318359375,161.11228942871094,1206.5023193359375
503,1120.4744873046875,3229.765380859375,161.0579833984375,1206.5023193359375
504,1117.0667724609375,3226.49560546875,161.11477661132812,1206.5023193359375
505,1117.7275390625,3227.377197265625,161.0535125732422,1206.5023193359375
506,1118.2987060546875,3227.970703125,161.0569305419922,1206.5023193359375
507,1118.1185302734375,3227.15966796875,160.9881591796875,1206.5023193359375
508,1116.8963623046875,3227.323974609375,160.9416961669922,1206.5023193359375
509,1117.6318359375,3228.66845703125,160.91522216796875,1206.5023193359375
510,1119.6005859375,3230.826904296875,160.84364318847656,1206.5023193359375
511,1116.26123046875,3227.25244140625,160.8380584716797,1206.5023193359375
512,1117.724365234375,3228.759033203125,160.791259765625,1206.5023193359375
513,1119.395751953125,3229.762939453125,160.7955322265625,1206.5023193359375
514,1117.34326171875,3226.7529296875,160.78993225097656,1206.5023193359375
515,1118.95458984375,3228.1357421875,160.7938232421875,1206.5023193359375
516,1120.093994140625,3228.94677734375,160.70831298828125,1206.5023193359375
517,1119.5042724609375,3228.95166015625,160.74171447753906,1206.5023193359375
518,1120.41748046875,3229.1416015625,160.6507110595703,1206.5023193359375
519,1119.0693359375,3228.689453125,160.6932830810547,1206.5023193359375
520,1120.6357421875,3229.686767578125,160.62722778320312,1206.5023193359375
521,1117.2900390625,3227.1904296875,160.70101928710938,1206.5023193359375
522,1120.38916015625,3228.79345703125,160.7027587890625,1206.5023193359375
523,1119.3966064453125,3228.7861328125,160.68161010742188,1206.5023193359375
524,1120.052490234375,3229.10595703125,160.6754913330078,1206.5023193359375
525,1119.43701171875,3228.26220703125,160.596923828125,1206.5023193359375
526,1122.20703125,3232.115234375,160.5366668701172,1206.5023193359375
527,1117.4766845703125,3228.8916015625,160.44676208496094,1206.5023193359375
528,1119.277587890625,3230.864990234375,160.36033630371094,1206.5023193359375
529,1117.986328125,3229.685302734375,160.3705291748047,1206.5023193359375
530,1116.40625,3227.50927734375,160.31748962402344,1206.5023193359375
531,1117.6866455078125,3228.45263671875,160.30271911621094,1206.5023193359375
532,1119.52734375,3229.48876953125,160.3208465576172,1206.5023193359375
533,1122.6796875,3232.4951171875,160.26698303222656,1206.5023193359375
534,1120.6259765625,3230.055419921875,160.22976684570312,1206.5023193359375
535,1121.3499755859375,3231.4345703125,160.2467041015625,1206.5023193359375
536,1122.5152587890625,3232.409912109375,160.24391174316406,1206.5023193359375
537,1119.804443359375,3230.43408203125,160.21389770507812,1206.5023193359375
538,1121.695556640625,3232.57080078125,160.23231506347656,1206.5023193359375
539,1122.521240234375,3233.99462890625,160.15516662597656,1206.5023193359375
540,1120.1778564453125,3231.82470703125,160.14797973632812,1206.5023193359375
541,1120.9351806640625,3232.21630859375,160.0612030029297,1206.5023193359375
542,1118.685302734375,3230.739990234375,160.0954132080078,1206.5023193359375
543,1120.454833984375,3232.443115234375,160.05149841308594,1206.5023193359375
544,1118.4090576171875,3229.92138671875,160.01336669921875,1206.5023193359375
545,1119.1478271484375,3231.450927734375,159.96844482421875,1206.5023193359375
546,1117.775634765625,3229.517578125,159.9444122314453,1206.5023193359375
547,1117.9656982421875,3230.5146484375,159.91458129882812,1206.5023193359375
548,1122.0809326171875,3234.301513671875,159.90284729003906,1206.5023193359375
549,1119.834228515625,3232.215087890625,159.9695587158203,1206.5023193359375
550,1119.6708984375,3230.784423828125,159.94967651367188,1206.5023193359375
551,1124.4862060546875,3235.56494140625,159.92616271972656,1206.5023193359375
552,1121.415283203125,3231.766845703125,159.86459350585938,1206.5023193359375
553,1121.279541015625,3231.77197265625,159.87701416015625,1206.5023193359375
554,1122.405029296875,3232.76318359375,159.76060485839844,1206.5023193359375
555,1121.95654296875,3232.8125,159.689697265625,1206.5023193359375
556,1119.12548828125,3228.69873046875,159.71522521972656,1206.5023193359375
557,1122.778564453125,3233.433837890625,159.63006591796875,1206.5023193359375
558,1122.823974609375,3233.68994140625,159.5594940185547,1206.5023193359375
559,1119.3609619140625,3230.578125,159.55429077148438,1206.5023193359375
560,1119.3280029296875,3231.681640625,159.5886993408203,1206.5023193359375
561,1119.9556884765625,3232.224609375,159.52682495117188,1206.5023193359375
562,1118.34326171875,3230.453125,159.49803161621094,1206.5023193359375
563,1123.057373046875,3234.77587890625,159.4763641357422,1206.5023193359375
564,1119.27880859375,3231.9697265625,159.501708984375,1206.5023193359375
565,1122.24462890625,3234.6533203125,159.40052795410156,1206.5023193359375
566,1121.232666015625,3234.9296875,159.35958862304688,1206.5023193359375
567,1120.619384765625,3233.20556640625,159.26771545410156,1206.5023193359375
568,1121.125732421875,3234.0263671875,159.3319854736328,1206.5023193359375
569,1120.98974609375,3234.21533203125,159.26284790039062,1206.5023193359375
570,1120.502685546875,3234.0224609375,159.328369140625,1206.5023193359375
571,1121.240478515625,3233.444580078125,159.25132751464844,1206.5023193359375
572,1122.339599609375,3234.7333984375,159.2361297607422,1206.5023193359375
573,1121.91259765625,3233.962890625,159.21763610839844,1206.5023193359375
574,1121.194580078125,3234.1923828125,159.2184295654297,1206.5023193359375
575,1122.16748046875,3235.1904296875,159.1425018310547,1206.5023193359375
576,1118.8084716796875,3232.02783203125,159.12257385253906,1206.5023193359375
577,1119.1705322265625,3232.551513671875,159.1583251953125,1206.5023193359375
578,1121.833984375,3233.18798828125,159.15357971191406,1206.5023193359375
579,1120.4447021484375,3231.81982421875,159.08294677734375,1206.5023193359375
580,1123.756591796875,3235.54736328125,159.01451110839844,1206.5023193359375
581,1124.746826171875,3237.2431640625,158.99322509765625,1206.5023193359375
582,1117.81201171875,3230.65380859375,158.95623779296875,1206.5023193359375
583,1120.92724609375,3234.39697265625,158.8958740234375,1206.5023193359375
584,1120.4356689453125,3234.52685546875,158.8494415283203,1206.5023193359375
585,1120.8636474609375,3235.05859375,158.819091796875,1206.5023193359375
586,1122.5086669921875,3236.66357421875,158.86190795898438,1206.5023193359375
587,1122.3997802734375,3236.50341796875,158.849609375,1206.5023193359375
588,1125.399658203125,3238.35009765625,158.87728881835938,1206.5023193359375
589,1122.230712890625,3234.755126953125,158.894775390625,1206.5023193359375
590,1120.7275390625,3233.698974609375,158.8321990966797,1206.5023193359375
591,1121.761474609375,3234.26513671875,158.87481689453125,1206.5023193359375
592,1124.6668701171875,3237.895751953125,158.89256286621094,1206.5023193359375
593,1122.659423828125,3236.28271484375,158.8701934814453,1206.5023193359375
594,1123.3505859375,3236.928955078125,158.79954528808594,1206.5023193359375
595,1123.7733154296875,3236.9990234375,158.7786865234375,1206.5023193359375
596,1119.3427734375,3233.128662109375,158.7400360107422,1206.5023193359375
597,1122.484130859375,3235.34326171875,158.71749877929688,1206.5023193359375
598,1118.94677734375,3232.23828125,158.80752563476562,1206.5023193359375
599,1120.444580078125,3233.75244140625,158.80960083007812,1206.5023193359375
600,1119.277099609375,3232.568359375,158.84320068359375,1206.5023193359375
601,1119.97900390625,3232.70751953125,158.81539916992188,1206.5023193359375
602,1122.758544921875,3235.68310546875,158.84071350097656,1206.5023193359375
603,1121.95166015625,3235.77978515625,158.7158203125,1206.5023193359375
604,1121.2822265625,3235.92578125,158.71987915039062,1206.5023193359375
605,1119.52490234375,3235.07177734375,158.6835174560547,1206.5023193359375
606,1122.158203125,3237.535888671875,158.7075958251953,1206.5023193359375
607,1123.133544921875,3238.496337890625,158.65481567382812,1206.5023193359375
608,1121.276611328125,3236.2294921875,158.6103973388672,1206.5023193359375
609,1123.4671630859375,3237.794921875,158.55145263671875,1206.5023193359375
610,1124.576904296875,3237.34423828125,158.537841796875,1206.5023193359375
611,1122.64013671875,3236.02490234375,158.4750518798828,1206.5023193359375
612,1120.48876953125,3234.574951171875,158.43072509765625,1206.5023193359375
613,1123.366943359375,3239.357421875,158.4302215576172,1206.5023193359375
614,1123.64892578125,3239.982421875,158.35565185546875,1206.5023193359375
615,1119.5556640625,3236.84765625,158.33363342285156,1206.5023193359375
616,1119.88134765625,3235.083740234375,158.3347930908203,1206.5023193359375
617,1123.802734375,3239.9306640625,158.33706665039062,1206.5023193359375
618,1123.4755859375,3238.42724609375,158.3378143310547,1206.5023193359375
619,1126.587158203125,3241.3505859375,158.34226989746094,1206.5023193359375
620,1121.1260986328125,3235.865966796875,158.3546142578125,1206.5023193359375
621,1124.135986328125,3239.59423828125,158.33303833007812,1206.5023193359375
622,1120.683349609375,3236.87451171875,158.32875061035156,1206.5023193359375
623,1122.547119140625,3238.533203125,158.3466033935547,1206.5023193359375
624,1122.68505859375,3238.5830078125,158.32525634765625,1206.5023193359375
625,1119.6395263671875,3236.2392578125,158.2946319580078,1206.5023193359375
626,1122.9244384765625,3238.94140625,158.2797393798828,1206.5023193359375
627,1121.486328125,3237.116943359375,158.3120880126953,1206.5023193359375
628,1128.13134765625,3243.83349609375,158.26748657226562,1206.5023193359375
629,1126.6480712890625,3241.9013671875,158.34063720703125,1206.5023193359375
630,1125.685791015625,3241.396240234375,158.31781005859375,1206.5023193359375
631,1125.419677734375,3240.546142578125,158.3277130126953,1206.5023193359375
632,1124.759765625,3239.475830078125,158.2397003173828,1206.5023193359375
633,1121.831787109375,3237.095703125,158.25784301757812,1206.5023193359375
634,1124.9395751953125,3240.189453125,158.17312622070312,1206.5023193359375
635,1126.854248046875,3244.0263671875,158.11582946777344,1206.5023193359375
636,1124.402587890625,3240.549560546875,158.10362243652344,1206.5023193359375
637,1120.7196044921875,3237.781494140625,158.080322265625,1206.5023193359375
638,1122.000732421875,3237.7392578125,158.06747436523438,1206.5023193359375
639,1123.25927734375,3238.89306640625,158.05331420898438,1206.5023193359375
640,1125.5535888671875,3239.986328125,158.0543975830078,1206.5023193359375
641,1124.835205078125,3241.162109375,157.98365783691406,1206.5023193359375
642,1122.593994140625,3238.51611328125,157.9368438720703,1206.5023193359375
643,1123.5087890625,3239.96923828125,157.9389190673828,1206.5023193359375
644,1123.227294921875,3239.52099609375,157.89093017578125,1206.5023193359375
645,1121.08056640625,3238.48388671875,157.86659240722656,1206.5023193359375
646,1124.842529296875,3241.304931640625,157.8606719970703,1206.5023193359375
647,1124.261962890625,3241.979736328125,157.80751037597656,1206.5023193359375
648,1120.51513671875,3237.43798828125,157.74545288085938,1206.5023193359375
649,1124.181884765625,3241.88427734375,157.70730590820312,1206.5023193359375
650,1123.619140625,3240.96923828125,157.65167236328125,1206.5023193359375
651,1119.9610595703125,3238.37255859375,157.60862731933594,1206.5023193359375
652,1122.411865234375,3241.22509765625,157.6331787109375,1206.5023193359375
653,1123.074951171875,3241.705078125,157.60438537597656,1206.5023193359375
654,1121.394775390625,3240.177734375,157.59820556640625,1206.5023193359375
655,1124.3974609375,3243.58642578125,157.52691650390625,1206.5023193359375
656,1122.4344482421875,3240.73388671875,157.4801483154297,1206.5023193359375
657,1124.609130859375,3243.30615234375,157.4357452392578,1206.5023193359375
658,1123.55126953125,3241.587890625,157.3959197998047,1206.5023193359375
659,1121.54833984375,3239.448486328125,157.34178161621094,1206.5023193359375
660,1124.015625,3242.206298828125,157.3827667236328,1206.5023193359375
661,1123.48828125,3242.070556640625,157.4003448486328,1206.5023193359375
662,1122.5767822265625,3240.707763671875,157.46505737304688,1206.5023193359375
663,1123.0712890625,3240.62451171875,157.44281005859375,1206.5023193359375
664,1127.5155029296875,3245.19189453125,157.3961181640625,1206.5023193359375
665,1126.83642578125,3244.2275390625,157.3760528564453,1206.5023193359375
666,1127.388671875,3244.625,157.2991943359375,1206.5023193359375
667,1125.1112060546875,3243.748046875,157.3289794921875,1206.5023193359375
668,1127.12841796875,3245.0498046875,157.27447509765625,1206.5023193359375
669,1122.80908203125,3240.50927734375,157.29530334472656,1206.5023193359375
670,1124.040283203125,3242.60400390625,157.23025512695312,1206.5023193359375
671,1121.667236328125,3240.12548828125,157.15939331054688,1206.5023193359375
672,1125.013427734375,3242.9716796875,157.19725036621094,1206.5023193359375
673,1126.71044921875,3242.9775390625,157.19931030273438,1206.5023193359375
674,1128.7685546875,3245.471923828125,157.18690490722656,1206.5023193359375
675,1124.759521484375,3242.1025390625,157.195556640625,1206.5023193359375
676,1126.75439453125,3244.216796875,157.203369140625,1206.5023193359375
677,1126.521728515625,3244.039306640625,157.21434020996094,1206.5023193359375
678,1128.96630859375,3247.76123046875,157.23089599609375,1206.5023193359375
679,1125.958740234375,3243.864013671875,157.2410125732422,1206.5023193359375
680,1125.4854736328125,3243.486572265625,157.22613525390625,1206.5023193359375
681,1124.201904296875,3241.7333984375,157.16390991210938,1206.5023193359375
682,1125.03759765625,3243.11181640625,157.17529296875,1206.5023193359375
683,1127.064697265625,3244.275146484375,157.2254180908203,1206.5023193359375
684,1130.6845703125,3247.436279296875,157.2351837158203,1206.5023193359375
685,1124.879150390625,3241.98974609375,157.12530517578125,1206.5023193359375
686,1125.091796875,3242.85400390625,157.05564880371094,1206.5023193359375
687,1125.776123046875,3243.54248046875,157.017333984375,1206.5023193359375
688,1128.2021484375,3247.20849609375,156.9566650390625,1206.5023193359375
689,1125.08349609375,3244.59814453125,156.94314575195312,1206.5023193359375
690,1126.20654296875,3245.931884765625,156.93124389648438,1206.5023193359375
691,1127.388671875,3247.002197265625,156.98129272460938,1206.5023193359375
692,1127.443359375,3246.3525390625,156.92616271972656,1206.5023193359375
693,1125.6500244140625,3244.951171875,156.8955078125,1206.5023193359375
694,1127.19677734375,3246.2265625,156.8876190185547,1206.5023193359375
695,1124.7044677734375,3244.01953125,156.84228515625,1206.5023193359375
696,1124.938720703125,3243.153076171875,156.81887817382812,1206.5023193359375
697,1127.485107421875,3246.53662109375,156.8542938232422,1206.5023193359375
698,1128.02880859375,3246.316162109375,156.8415069580078,1206.5023193359375
699,1126.4315185546875,3245.43212890625,156.7555694580078,1206.5023193359375
700,1125.802490234375,3244.4501953125,156.75830078125,1206.5023193359375
701,1124.6904296875,3244.8251953125,156.7578582763672,1206.5023193359375
702,1125.55078125,3244.66943359375,156.6886749267578,1206.5023193359375
703,1127.435302734375,3246.82763671875,156.66639709472656,1206.5023193359375
704,1126.806396484375,3245.5693359375,156.6201629638672,1206.5023193359375
705,1126.803466796875,3245.6552734375,156.57676696777344,1206.5023193359375
706,1131.261962890625,3249.98583984375,156.51596069335938,1206.5023193359375
707,1127.5045166015625,3247.169189453125,156.48619079589844,1206.5023193359375
708,1125.226806640625,3245.837646484375,156.47116088867188,1206.5023193359375
709,1126.619384765625,3248.229736328125,156.47406005859375,1206.5023193359375
710,1128.0748291015625,3247.8955078125,156.4215850830078,1206.5023193359375
711,1124.448486328125,3245.6650390625,156.40611267089844,1206.5023193359375
712,1126.558349609375,3246.505615234375,156.37481689453125,1206.5023193359375
713,1126.564697265625,3246.739501953125,156.36895751953125,1206.5023193359375
714,1128.677490234375,3248.0390625,156.3811798095703,1206.5023193359375
715,1129.033935546875,3248.4755859375,156.35084533691406,1206.5023193359375
716,1124.62646484375,3244.54736328125,156.35061645507812,1206.5023193359375
717,1125.369140625,3246.0107421875,156.34524536132812,1206.5023193359375
718,1127.9791259765625,3248.2607421875,156.34771728515625,1206.5023193359375
719,1124.734375,3245.61572265625,156.2940216064453,1206.5023193359375
720,1128.2978515625,3249.0478515625,156.32916259765625,1206.5023193359375
721,1130.3922119140625,3250.591796875,156.30645751953125,1206.5023193359375
722,1128.145751953125,3247.915771484375,156.3164825439453,1206.5023193359375
723,1128.6529541015625,3247.890625,156.2384490966797,1206.5023193359375
724,1125.5130615234375,3245.634521484375,156.18499755859375,1206.5023193359375
725,1131.5108642578125,3251.8671875,156.17884826660156,1206.5023193359375
726,1127.6326904296875,3248.269287109375,156.1822052001953,1206.5023193359375
727,1126.180419921875,3246.813720703125,156.17630004882812,1206.5023193359375
728,1128.7471923828125,3248.948486328125,156.1049041748047,1206.5023193359375
729,1127.4339599609375,3247.4814453125,156.0744171142578,1206.5023193359375
730,1125.98876953125,3246.54248046875,156.04483032226562,1206.5023193359375
731,1130.16845703125,3250.935791015625,156.0146484375,1206.5023193359375
732,1127.382080078125,3247.68017578125,155.96022033691406,1206.5023193359375
733,1127.381591796875,3248.3037109375,155.92967224121094,1206.5023193359375
734,1129.751708984375,3250.626953125,155.90829467773438,1206.5023193359375
735,1127.01513671875,3247.28173828125,155.94183349609375,1206.5023193359375
736,1128.545166015625,3249.3056640625,155.93695068359375,1206.5023193359375
737,1128.427978515625,3248.45068359375,155.90109252929688,1206.5023193359375
738,1127.2449951171875,3247.7080078125,155.797119140625,1206.5023193359375
739,1128.628173828125,3249.46240234375,155.79747009277344,1206.5023193359375
740,1128.06982421875,3250.545654296875,155.84024047851562,1206.5023193359375
741,1128.011474609375,3249.26904296875,155.8255157470703,1206.5023193359375
742,1127.8896484375,3248.941162109375,155.82745361328125,1206.5023193359375
743,1129.137451171875,3249.54248046875,155.7587432861328,1206.5023193359375
744,1131.18212890625,3252.0048828125,155.7045135498047,1206.5023193359375
745,1128.446044921875,3248.4384765625,155.69781494140625,1206.5023193359375
746,1129.0035400390625,3249.616943359375,155.6827850341797,1206.5023193359375
747,1129.8341064453125,3250.95654296875,155.63645935058594,1206.5023193359375
748,1128.70947265625,3250.28271484375,155.65420532226562,1206.5023193359375
749,1129.296875,3250.513671875,155.5848846435547,1206.5023193359375
750,1127.586181640625,3249.3876953125,155.6263427734375,1206.5023193359375
751,1130.0906982421875,3251.454345703125,155.6200714111328,1206.5023193359375
752,1128.8267822265625,3250.021484375,155.62339782714844,1206.5023193359375
753,1129.0062255859375,3249.89697265625,155.578369140625,1206.5023193359375
754,1131.2205810546875,3253.916259765625,155.56678771972656,1206.5023193359375
755,1128.0771484375,3250.764404296875,155.5290069580078,1206.5023193359375
756,1127.8616943359375,3250.54931640625,155.48403930664062,1206.5023193359375
757,1126.7501220703125,3249.50146484375,155.4781494140625,1206.5023193359375
758,1129.5140380859375,3251.41796875,155.46495056152344,1206.5023193359375
759,1130.772216796875,3253.6435546875,155.4422607421875,1206.5023193359375
760,1129.93798828125,3252.62890625,155.36367797851562,1206.5023193359375
761,1129.7884521484375,3252.579833984375,155.3334503173828,1206.5023193359375
762,1126.013427734375,3249.09033203125,155.35865783691406,1206.5023193359375
763,1128.213134765625,3251.293701171875,155.36083984375,1206.5023193359375
764,1131.587890625,3253.31640625,155.2571563720703,1206.5023193359375
765,1130.42578125,3252.86669921875,155.23818969726562,1206.5023193359375
766,1127.195556640625,3249.569580078125,155.20774841308594,1206.5023193359375
767,1131.9654541015625,3254.083984375,155.19375610351562,1206.5023193359375
768,1129.894287109375,3252.39697265625,155.19493103027344,1206.5023193359375
769,1129.54443359375,3253.0087890625,155.1571044921875,1206.5023193359375
770,1128.2960205078125,3251.0966796875,155.19161987304688,1206.5023193359375
771,1128.692138671875,3251.40185546875,155.12232971191406,1206.5023193359375
772,1129.8929443359375,3252.123046875,155.13925170898438,1206.5023193359375
773,1132.6622314453125,3255.31396484375,155.07659912109375,1206.5023193359375
774,1130.068603515625,3253.086181640625,155.0535888671875,1206.5023193359375
775,1128.8984375,3252.0107421875,155.0214385986328,1206.5023193359375
776,1129.39306640625,3252.2177734375,154.9951629638672,1206.5023193359375
777,1128.1854248046875,3252.04736328125,154.9351806640625,1206.5023193359375
778,1128.3095703125,3253.087646484375,154.87338256835938,1206.5023193359375
779,1125.75146484375,3250.441650390625,154.84292602539062,1206.5023193359375
780,1126.205322265625,3251.11376953125,154.86231994628906,1206.5023193359375
781,1129.804931640625,3253.024658203125,154.85784912109375,1206.5023193359375
782,1131.599853515625,3255.22119140625,154.8190155029297,1206.5023193359375
783,1132.50146484375,3256.26708984375,154.81399536132812,1206.5023193359375
784,1131.0625,3254.67578125,154.80645751953125,1206.5023193359375
785,1129.89306640625,3252.23193359375,154.7758331298828,1206.5023193359375
786,1130.1298828125,3252.04736328125,154.7550506591797,1206.5023193359375
787,1131.146728515625,3253.53466796875,154.77764892578125,1206.5023193359375
788,1131.3680419921875,3254.008056640625,154.77223205566406,1206.5023193359375
789,1131.2640380859375,3253.73388671875,154.7189483642578,1206.5023193359375
790,1130.97314453125,3253.9111328125,154.6887969970703,1206.5023193359375
791,1131.09912109375,3253.548583984375,154.65057373046875,1206.5023193359375
792,1130.466796875,3252.135498046875,154.64344787597656,1206.5023193359375
793,1132.734619140625,3255.7607421875,154.6130828857422,1206.5023193359375
794,1128.5792236328125,3251.363037109375,154.55052185058594,1206.5023193359375
795,1128.572265625,3253.02783203125,154.53671264648438,1206.5023193359375
796,1129.976806640625,3254.467041015625,154.42514038085938,1206.5023193359375
797,1131.307861328125,3254.9072265625,154.43545532226562,1206.5023193359375
798,1131.4853515625,3254.568359375,154.38014221191406,1206.5023193359375
799,1130.751953125,3254.337890625,154.3490447998047,1206.5023193359375
800,1130.472412109375,3254.05322265625,154.3116455078125,1206.5023193359375
801,1130.03466796875,3253.827880859375,154.302734375,1206.5023193359375
802,1130.87109375,3255.51171875,154.2809600830078,1206.5023193359375
803,1129.59375,3254.078369140625,154.24209594726562,1206.5023193359375
804,1128.7227783203125,3254.315673828125,154.2772216796875,1206.5023193359375
805,1129.9990234375,3255.3271484375,154.29632568359375,1206.5023193359375
806,1128.785400390625,3255.354248046875,154.2886505126953,1206.5023193359375
807,1130.0596923828125,3254.84375,154.22557067871094,1206.5023193359375
808,1129.5206298828125,3255.40380859375,154.23745727539062,1206.5023193359375
809,1132.09033203125,3255.75146484375,154.2472686767578,1206.5023193359375
810,1128.4990234375,3252.7060546875,154.16917419433594,1206.5023193359375
811,1132.539794921875,3256.31689453125,154.16531372070312,1206.5023193359375
812,1131.86767578125,3256.1875,154.19003295898438,1206.5023193359375
813,1132.047119140625,3256.658447265625,154.11996459960938,1206.5023193359375
814,1130.3873291015625,3255.247314453125,154.1630096435547,1206.5023193359375
815,1132.5888671875,3257.474609375,154.1019287109375,1206.5023193359375
816,1132.5626220703125,3258.469482421875,154.06301879882812,1206.5023193359375
817,1132.259033203125,3258.412109375,154.04783630371094,1206.5023193359375
818,1128.714599609375,3254.80615234375,154.01126098632812,1206.5023193359375
819,1131.7386474609375,3257.265625,153.9567413330078,1206.5023193359375
820,1128.3404541015625,3253.783203125,153.9082489013672,1206.5023193359375
821,1132.0206298828125,3257.99462890625,153.86317443847656,1206.5023193359375
822,1128.000732421875,3253.69189453125,153.78543090820312,1206.5023193359375
823,1133.72705078125,3260.0595703125,153.7479705810547,1206.5023193359375
824,1133.04443359375,3258.8798828125,153.70716857910156,1206.5023193359375
825,1133.95703125,3260.41064453125,153.7252197265625,1206.5023193359375
826,1132.369384765625,3258.119140625,153.7848663330078,1206.5023193359375
827,1132.4998779296875,3259.293701171875,153.81021118164062,1206.5023193359375
828,1129.875732421875,3256.5732421875,153.78085327148438,1206.5023193359375
829,1134.018310546875,3260.490966796875,153.74252319335938,1206.5023193359375
830,1130.124755859375,3255.9287109375,153.69662475585938,1206.5023193359375
831,1131.64013671875,3257.88818359375,153.69024658203125,1206.5023193359375
832,1133.185302734375,3259.38232421875,153.68380737304688,1206.5023193359375
833,1130.189453125,3256.603759765625,153.668701171875,1206.5023193359375
834,1133.930419921875,3259.570068359375,153.64564514160156,1206.5023193359375
835,1130.701171875,3256.944580078125,153.6475372314453,1206.5023193359375
836,1133.035400390625,3260.052734375,153.6420135498047,1206.5023193359375
837,1128.253662109375,3254.334228515625,153.57339477539062,1206.5023193359375
838,1130.918212890625,3256.912109375,153.5821075439453,1206.5023193359375
839,1134.3369140625,3260.7451171875,153.52005004882812,1206.5023193359375
840,1133.4189453125,3260.14208984375,153.48095703125,1206.5023193359375
841,1134.86181640625,3261.7880859375,153.50347900390625,1206.5023193359375
842,1132.6295166015625,3259.26708984375,153.49005126953125,1206.5023193359375
843,1132.3507080078125,3258.951416015625,153.5066680908203,1206.5023193359375
844,1135.68212890625,3262.14599609375,153.46807861328125,1206.5023193359375
845,1134.82958984375,3261.55615234375,153.43678283691406,1206.5023193359375
846,1133.382568359375,3261.07666015625,153.45579528808594,1206.5023193359375
847,1134.5491943359375,3261.678466796875,153.43470764160156,1206.5023193359375
848,1132.7501220703125,3259.4365234375,153.3705291748047,1206.5023193359375
849,1133.1248779296875,3260.366455078125,153.39080810546875,1206.5023193359375
850,1131.417236328125,3257.91748046875,153.34410095214844,1206.5023193359375
851,1133.91357421875,3260.703125,153.29690551757812,1206.5023193359375
852,1130.3017578125,3257.3818359375,153.28282165527344,1206.5023193359375
853,1133.24658203125,3259.804931640625,153.29136657714844,1206.5023193359375
854,1134.431396484375,3261.3935546875,153.3029022216797,1206.5023193359375
855,1134.752685546875,3262.57080078125,153.27984619140625,1206.5023193359375
856,1134.583740234375,3262.6357421875,153.283935546875,1206.5023193359375
857,1131.9100341796875,3260.161376953125,153.2381134033203,1206.5023193359375
858,1133.3509521484375,3261.19384765625,153.1739959716797,1206.5023193359375
859,1133.526611328125,3261.3896484375,153.15232849121094,1206.5023193359375
860,1131.752685546875,3259.060791015625,153.08120727539062,1206.5023193359375
861,1129.763916015625,3257.69677734375,153.11456298828125,1206.5023193359375
862,1129.91650390625,3257.8642578125,153.108642578125,1206.5023193359375
863,1131.31689453125,3259.12841796875,153.10989379882812,1206.5023193359375
864,1133.130126953125,3260.93115234375,153.1609344482422,1206.5023193359375
865,1132.6910400390625,3260.2763671875,153.1050567626953,1206.5023193359375
866,1138.106201171875,3264.56591796875,153.0997772216797,1206.5023193359375
867,1131.37255859375,3257.7548828125,153.0786895751953,1206.5023193359375
868,1133.212890625,3260.48876953125,153.02630615234375,1206.5023193359375
869,1131.66943359375,3258.36669921875,152.98731994628906,1206.5023193359375
870,1133.1175537109375,3260.2998046875,153.0023193359375,1206.5023193359375
871,1136.46337890625,3263.140625,152.99822998046875,1206.5023193359375
872,1134.3544921875,3261.791259765625,152.96640014648438,1206.5023193359375
873,1135.47998046875,3262.51708984375,152.9036865234375,1206.5023193359375
874,1135.624267578125,3261.78271484375,152.9136505126953,1206.5023193359375
875,1136.132568359375,3263.03662109375,152.8993377685547,1206.5023193359375
876,1133.861572265625,3260.05126953125,152.8512420654297,1206.5023193359375
877,1132.60986328125,3259.7890625,152.80462646484375,1206.5023193359375
878,1132.27197265625,3260.32666015625,152.7197723388672,1206.5023193359375
879,1133.98486328125,3262.31689453125,152.6834716796875,1206.5023193359375
880,1135.489990234375,3264.54150390625,152.66131591796875,1206.5023193359375
881,1132.153076171875,3259.876220703125,152.6298828125,1206.5023193359375
882,1135.7225341796875,3263.998779296875,152.61351013183594,1206.5023193359375
883,1132.9298095703125,3259.83056640625,152.60723876953125,1206.5023193359375
884,1136.107666015625,3264.258056640625,152.57667541503906,1206.5023193359375
885,1135.111572265625,3262.750732421875,152.5698699951172,1206.5023193359375
886,1133.072998046875,3260.52490234375,152.5079803466797,1206.5023193359375
887,1132.4393310546875,3259.8955078125,152.4770965576172,1206.5023193359375
888,1132.919921875,3261.0849609375,152.50794982910156,1206.5023193359375
889,1135.690185546875,3264.58984375,152.47959899902344,1206.5023193359375
890,1134.23974609375,3262.9853515625,152.48036193847656,1206.5023193359375
891,1135.494873046875,3263.87646484375,152.45982360839844,1206.5023193359375
892,1134.403564453125,3262.636962890625,152.45152282714844,1206.5023193359375
893,1133.871337890625,3261.90087890625,152.4532470703125,1206.5023193359375
894,1134.31689453125,3262.41943359375,152.4374237060547,1206.5023193359375
895,1134.83642578125,3262.961181640625,152.4386444091797,1206.5023193359375
896,1134.43212890625,3263.13134765625,152.48077392578125,1206.5023193359375
897,1131.92724609375,3260.58349609375,152.4279022216797,1206.5023193359375
898,1133.271240234375,3262.39794921875,152.40536499023438,1206.5023193359375
899,1135.509765625,3265.333984375,152.3760528564453,1206.5023193359375
900,1135.9598388671875,3265.977294921875,152.38497924804688,1206.5023193359375
901,1135.1663818359375,3266.113525390625,152.38648986816406,1206.5023193359375
902,1135.67529296875,3265.2451171875,152.33262634277344,1206.5023193359375
903,1134.3143310546875,3263.7294921875,152.33421325683594,1206.5023193359375
904,1134.455810546875,3263.40087890625,152.3514404296875,1206.5023193359375
905,1138.0550537109375,3268.261474609375,152.33197021484375,1206.5023193359375
906,1134.20947265625,3262.65234375,152.3201141357422,1206.5023193359375
907,1138.027587890625,3267.4912109375,152.35337829589844,1206.5023193359375
908,1136.326416015625,3264.31396484375,152.33932495117188,1206.5023193359375
909,1135.594482421875,3264.70068359375,152.30682373046875,1206.5023193359375
910,1134.48486328125,3263.14453125,152.2770233154297,1206.5023193359375
911,1134.4573974609375,3264.0966796875,152.27801513671875,1206.5023193359375
912,1137.7412109375,3266.30322265625,152.23828125,1206.5023193359375
913,1134.721923828125,3264.457275390625,152.214111328125,1206.5023193359375
914,1133.739501953125,3261.91943359375,152.2080535888672,1206.5023193359375
915,1133.2615966796875,3262.580078125,152.22471618652344,1206.5023193359375
916,1135.3258056640625,3264.21826171875,152.2019500732422,1206.5023193359375
917,1135.942138671875,3266.12841796875,152.1545867919922,1206.5023193359375
918,1133.013427734375,3262.982177734375,152.16439819335938,1206.5023193359375
919,1135.170654296875,3265.3193359375,152.18063354492188,1206.5023193359375
920,1135.294677734375,3265.19677734375,152.13626098632812,1206.5023193359375
921,1133.033203125,3263.5810546875,152.11282348632812,1206.5023193359375
922,1133.934326171875,3263.33642578125,152.11375427246094,1206.5023193359375
923,1135.943115234375,3265.36865234375,152.0338897705078,1206.5023193359375
924,1136.1025390625,3265.370849609375,152.0123748779297,1206.5023193359375
925,1133.215576171875,3263.05224609375,151.9729766845703,1206.5023193359375
926,1137.47412109375,3267.4873046875,151.97390747070312,1206.5023193359375
927,1135.48046875,3265.6318359375,151.91802978515625,1206.5023193359375
928,1137.358642578125,3267.7646484375,151.90989685058594,1206.5023193359375
929,1135.5830078125,3266.10791015625,151.90383911132812,1206.5023193359375
930,1134.76708984375,3265.05908203125,151.87374877929688,1206.5023193359375
931,1135.849365234375,3266.717041015625,151.84963989257812,1206.5023193359375
932,1137.2647705078125,3267.890625,151.84414672851562,1206.5023193359375
933,1136.278076171875,3266.91064453125,151.83670043945312,1206.5023193359375
934,1136.516357421875,3266.3408203125,151.86978149414062,1206.5023193359375
935,1134.7216796875,3265.34716796875,151.763916015625,1206.5023193359375
936,1137.993896484375,3267.97119140625,151.80587768554688,1206.5023193359375
937,1136.53955078125,3266.771240234375,151.7345428466797,1206.5023193359375
938,1136.1246337890625,3266.798095703125,151.7598876953125,1206.5023193359375
939,1139.1029052734375,3270.5283203125,151.7036895751953,1206.5023193359375
940,1136.8115234375,3267.603515625,151.70541381835938,1206.5023193359375
941,1138.664306640625,3269.67236328125,151.6593780517578,1206.5023193359375
942,1136.661376953125,3266.921142578125,151.65081787109375,1206.5023193359375
943,1135.0672607421875,3265.25830078125,151.629150390625,1206.5023193359375
944,1134.162109375,3263.99072265625,151.6310577392578,1206.5023193359375
945,1136.737060546875,3267.1171875,151.5692138671875,1206.5023193359375
946,1139.72900390625,3269.873779296875,151.60458374023438,1206.5023193359375
947,1137.6605224609375,3267.91650390625,151.58355712890625,1206.5023193359375
948,1138.215576171875,3267.739501953125,151.57704162597656,1206.5023193359375
949,1138.06640625,3267.26416015625,151.57188415527344,1206.5023193359375
950,1137.31298828125,3265.9599609375,151.6131591796875,1206.5023193359375
951,1136.5284423828125,3266.326416015625,151.5993194580078,1206.5023193359375
952,1135.8731689453125,3265.972412109375,151.58396911621094,1206.5023193359375
953,1138.347900390625,3268.78955078125,151.59425354003906,1206.5023193359375
954,1137.155029296875,3268.035400390625,151.5316619873047,1206.5023193359375
955,1137.136962890625,3267.320556640625,151.5270538330078,1206.5023193359375
956,1140.32470703125,3270.40576171875,151.5271759033203,1206.5023193359375
957,1137.95166015625,3267.494873046875,151.51553344726562,1206.5023193359375
958,1139.291748046875,3269.82373046875,151.46725463867188,1206.5023193359375
959,1137.300048828125,3269.1865234375,151.47772216796875,1206.5023193359375
960,1138.4783935546875,3269.944580078125,151.40061950683594,1206.5023193359375
961,1140.5736083984375,3271.41064453125,151.41831970214844,1206.5023193359375
962,1137.7574462890625,3268.19970703125,151.3571014404297,1206.5023193359375
963,1137.005859375,3267.1201171875,151.3588409423828,1206.5023193359375
964,1138.17138671875,3268.608154296875,151.35523986816406,1206.5023193359375
965,1138.171630859375,3269.22021484375,151.3961944580078,1206.5023193359375
966,1135.11962890625,3266.30322265625,151.36553955078125,1206.5023193359375
967,1137.7940673828125,3268.955078125,151.35107421875,1206.5023193359375
968,1135.458740234375,3265.828125,151.2807159423828,1206.5023193359375
969,1135.4769287109375,3265.856201171875,151.22494506835938,1206.5023193359375
970,1143.031982421875,3272.921142578125,151.2029266357422,1206.5023193359375
971,1137.11669921875,3266.7216796875,151.17864990234375,1206.5023193359375
972,1136.1973876953125,3266.53271484375,151.13980102539062,1206.5023193359375
973,1136.523193359375,3266.3251953125,151.11077880859375,1206.5023193359375
974,1139.2220458984375,3270.345458984375,151.08822631835938,1206.5023193359375
975,1139.329345703125,3269.871337890625,151.0814971923828,1206.5023193359375
976,1138.228271484375,3269.373046875,151.09231567382812,1206.5023193359375
977,1139.140380859375,3269.73828125,151.11766052246094,1206.5023193359375
978,1139.843017578125,3270.2724609375,151.09523010253906,1206.5023193359375
979,1135.846435546875,3265.72998046875,151.05734252929688,1206.5023193359375
980,1137.7037353515625,3268.437744140625,150.9960479736328,1206.5023193359375
981,1136.458251953125,3266.9052734375,150.94737243652344,1206.5023193359375
982,1140.981689453125,3272.228759765625,150.92356872558594,1206.5023193359375
983,1136.5435791015625,3267.504638671875,150.86770629882812,1206.5023193359375
984,1142.795654296875,3273.514404296875,150.92501831054688,1206.5023193359375
985,1140.8115234375,3272.255126953125,150.920166015625,1206.5023193359375
986,1139.902099609375,3271.683349609375,150.95872497558594,1206.5023193359375
987,1138.0972900390625,3269.282470703125,150.92933654785156,1206.5023193359375
988,1140.1639404296875,3271.407958984375,150.90444946289062,1206.5023193359375
989,1140.6217041015625,3270.70263671875,150.87564086914062,1206.5023193359375
990,1141.3994140625,3272.44775390625,150.82704162597656,1206.5023193359375
991,1141.818115234375,3272.421875,150.80526733398438,1206.5023193359375
992,1141.07470703125,3272.2392578125,150.7991943359375,1206.5023193359375
993,1139.5,3271.408203125,150.75454711914062,1206.5023193359375
994,1140.6873779296875,3272.50537109375,150.8018341064453,1206.5023193359375
995,1138.3953857421875,3270.00634765625,150.779296875,1206.5023193359375
996,1140.184326171875,3272.66015625,150.7564697265625,1206.5023193359375
997,1138.7537841796875,3269.99169921875,150.7643280029297,1206.5023193359375
998,1140.220458984375,3271.5498046875,150.7417755126953,1206.5023193359375
999,1137.4390869140625,3269.66552734375,150.69493103027344,1206.5023193359375


==> Results/rd_ablation.csv <==
Method,Point,Rate,NMSEdB
FM_L_RDM,1,0.16532503674427668,-9.04294585617098
FM_L_RDM,2,0.18596746524175006,-10.758538616186097
FM_L_RDM,3,0.29651036908229195,-13.888891985843184
FM_L_RDM,4,0.36720238546530404,-14.550169787702105
FM_L_RD,1,0.5584957002600034,-10.004679294695295
FM_L_RD,2,0.573721553451485,-11.499493288491413
FM_L_RD,3,0.6129798910352919,-14.089521714981604
FM_L_RD,4,0.6410399474700292,-14.64459101376725
FM_UP,1,0.7260554384191831,-10.004679294695295
FM_UP,2,0.7413103680809339,-11.499493288491413
FM_UP,3,0.7811718559265137,-14.089521714981604
FM_UP,4,0.8098717854420344,-14.64459101376725
